Effect of Beampattern on Matrix Completion with Sparse Arrays

We study the problem of noisy sparse array interpolation, where a large virtual array is synthetically generated by interpolating missing sensors using matrix completion techniques that promote low rank. The current understanding is quite limited regarding the effect of the (sparse) array geometry on the angle estimation error (post interpolation) of these methods. In this paper, we make advances towards solidifying this understanding by revealing the role of the physical beampattern of the sparse array on the performance of low rank matrix completion techniques. When the beampattern is analytically tractable (such as for uniform linear arrays and nested arrays), our analysis provides concrete and interpretable bounds on the scaling of the angular error as a function of the number of sensors, and demonstrates the effectiveness of nested arrays in presence of noise and a single temporal snapshot.

==> Data/Delta_max.dat <==
snr	Delta_ula	Delta_nst	Delta_sula
1.778279e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.783410e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.788556e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.793716e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.798892e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.804082e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.809287e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.814507e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.819743e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.824993e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.830259e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.835540e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.840836e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.846147e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.851474e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.856816e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.862173e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.867546e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.872934e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.878338e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.883758e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.889193e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.894644e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.900110e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.905592e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.911091e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.916605e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.922135e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.927680e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.933242e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.938820e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.944414e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.950024e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.955651e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.961293e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.966952e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.972627e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.978319e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.984027e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.989751e-01	1.000000e+00	1.000000e+00	1.000000e+00
1.995492e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.001250e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.007024e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.012815e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.018622e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.024447e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.030288e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.036145e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.042020e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.047912e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.053821e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.059747e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.065690e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.071650e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.077627e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.083621e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.089633e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.095662e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.101709e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.107773e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.113854e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.119953e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.126070e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.132204e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.138356e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.144526e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.150714e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.156919e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.163142e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.169384e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.175643e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.181920e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.188216e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.194529e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.200861e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.207211e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.213579e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.219966e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.226371e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.232795e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.239237e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.245698e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.252177e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.258676e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.265192e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.271728e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.278283e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.284856e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.291449e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.298060e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.304691e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.311340e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.318009e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.324697e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.331404e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.338131e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.344877e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.351643e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.358428e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.365233e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.372057e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.378901e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.385765e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.392648e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.399552e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.406475e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.413418e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.420382e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.427365e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.434369e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.441393e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.448437e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.455501e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.462586e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.469691e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.476817e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.483963e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.491130e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.498318e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.505526e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.512755e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.520005e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.527276e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.534568e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.541881e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.549215e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.556570e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.563946e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.571344e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.578763e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.586203e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.593665e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.601149e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.608654e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.616180e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.623729e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.631299e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.638891e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.646505e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.654141e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.661798e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.669478e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.677181e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.684905e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.692652e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.700421e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.708212e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.716026e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.723863e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.731722e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.739603e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.747508e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.755435e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.763385e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.771358e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.779355e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.787374e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.795416e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.803482e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.811570e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.819682e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.827818e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.835977e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.844160e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.852366e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.860596e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.868849e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.877127e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.885428e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.893753e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.902102e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.910476e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.918873e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.927295e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.935741e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.944211e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.952706e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.961225e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.969769e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.978338e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.986931e-01	1.000000e+00	1.000000e+00	1.000000e+00
2.995549e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.004192e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.012860e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.021553e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.030271e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.039014e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.047783e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.056576e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.065395e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.074240e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.083110e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.092005e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.100927e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.109874e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.118846e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.127845e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.136870e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.145921e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.154997e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.164100e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.173230e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.182385e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.191567e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.200776e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.210011e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.219273e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.228561e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.237876e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.247218e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.256588e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.265984e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.275407e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.284857e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.294335e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.303840e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.313373e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.322933e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.332520e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.342135e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.351778e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.361449e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.371148e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.380874e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.390629e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.400412e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.410223e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.420062e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.429930e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.439826e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.449751e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.459705e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.469687e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.479698e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.489738e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.499807e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.509904e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.520031e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.530188e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.540373e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.550588e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.560833e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.571107e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.581410e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.591743e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.602107e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.612500e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.622923e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.633376e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.643859e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.654372e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.664916e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.675491e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.686095e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.696731e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.707397e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.718094e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.728821e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.739580e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.750370e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.761190e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.772042e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.782926e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.793841e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.804787e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.815765e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.826774e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.837815e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.848889e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.859994e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.871131e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.882300e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.893501e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.904735e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.916001e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.927300e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.938631e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.949995e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.961392e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.972822e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.984285e-01	1.000000e+00	1.000000e+00	1.000000e+00
3.995780e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.007309e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.018871e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.030467e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.042096e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.053758e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.065455e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.077184e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.088948e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.100746e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.112578e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.124444e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.136344e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.148278e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.160247e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.172250e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.184289e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.196361e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.208469e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.220611e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.232789e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.245002e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.257250e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.269533e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.281852e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.294206e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.306596e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.319022e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.331483e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.343981e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.356514e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.369084e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.381690e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.394332e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.407011e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.419727e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.432479e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.445267e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.458093e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.470956e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.483856e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.496793e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.509768e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.522779e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.535829e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.548916e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.562041e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.575203e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.588404e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.601643e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.614920e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.628235e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.641589e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.654981e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.668412e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.681882e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.695390e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.708937e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.722524e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.736150e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.749815e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.763519e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.777263e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.791047e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.804870e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.818734e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.832637e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.846581e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.860564e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.874588e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.888653e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.902758e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.916904e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.931090e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.945318e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.959586e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.973896e-01	1.000000e+00	1.000000e+00	1.000000e+00
4.988247e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.002639e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.017073e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.031549e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.046066e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.060626e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.075227e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.089870e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.104556e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.119284e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.134054e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.148867e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.163723e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.178622e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.193564e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.208549e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.223577e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.238648e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.253763e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.268921e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.284124e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.299370e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.314660e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.329994e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.345373e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.360795e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.376263e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.391775e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.407331e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.422933e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.438580e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.454271e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.470008e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.485791e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.501619e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.517492e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.533412e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.549377e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.565389e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.581446e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.597550e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.613701e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.629898e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.646141e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.662432e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.678770e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.695154e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.711586e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.728066e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.744593e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.761168e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.777790e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.794461e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.811179e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.827946e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.844761e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.861625e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.878537e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.895498e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.912508e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.929568e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.946676e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.963834e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.981041e-01	1.000000e+00	1.000000e+00	1.000000e+00
5.998298e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.015605e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.032961e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.050368e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.067825e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.085332e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.102890e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.120498e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.138158e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.155868e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.173629e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.191442e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.209306e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.227221e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.245188e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.263207e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.281278e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.299402e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.317577e-01	1.000000e+00	1.000000e+00	1.000000e+00
6.335805e-01	9.969970e-01	1.000000e+00	9.989990e-01
6.354085e-01	9.939940e-01	1.000000e+00	9.979980e-01
6.372419e-01	9.899900e-01	1.000000e+00	9.959960e-01
6.390805e-01	9.859860e-01	1.000000e+00	9.949950e-01
6.409244e-01	9.829830e-01	1.000000e+00	9.939940e-01
6.427736e-01	9.789790e-01	1.000000e+00	9.929930e-01
6.446282e-01	9.749750e-01	1.000000e+00	9.909910e-01
6.464881e-01	9.709710e-01	1.000000e+00	9.899900e-01
6.483534e-01	9.669670e-01	1.000000e+00	9.889890e-01
6.502241e-01	9.629630e-01	1.000000e+00	9.869870e-01
6.521002e-01	9.589590e-01	1.000000e+00	9.859860e-01
6.539817e-01	9.549550e-01	1.000000e+00	9.849850e-01
6.558686e-01	9.499499e-01	1.000000e+00	9.829830e-01
6.577609e-01	9.449449e-01	1.000000e+00	9.809810e-01
6.596587e-01	9.399399e-01	1.000000e+00	9.799800e-01
6.615620e-01	9.339339e-01	1.000000e+00	9.779780e-01
6.634708e-01	9.269269e-01	1.000000e+00	9.749750e-01
6.653851e-01	9.179179e-01	1.000000e+00	9.719720e-01
6.673049e-01	7.247247e-01	1.000000e+00	9.079079e-01
6.692303e-01	7.167167e-01	1.000000e+00	9.049049e-01
6.711612e-01	7.017017e-01	1.000000e+00	8.998999e-01
6.730977e-01	5.325325e-01	1.000000e+00	8.438438e-01
6.750397e-01	5.275275e-01	1.000000e+00	8.418418e-01
6.769874e-01	5.235235e-01	1.000000e+00	8.408408e-01
6.789407e-01	5.175175e-01	1.000000e+00	8.388388e-01
6.808996e-01	5.105105e-01	1.000000e+00	8.368368e-01
6.828642e-01	3.463463e-01	1.000000e+00	7.817818e-01
6.848344e-01	3.443443e-01	1.000000e+00	7.807808e-01
6.868104e-01	3.423423e-01	1.000000e+00	7.807808e-01
6.887920e-01	3.403403e-01	1.000000e+00	7.797798e-01
6.907793e-01	3.383383e-01	1.000000e+00	7.787788e-01
6.927724e-01	3.363363e-01	1.000000e+00	7.787788e-01
6.947713e-01	3.333333e-01	1.000000e+00	7.777778e-01
6.967759e-01	3.313313e-01	1.000000e+00	7.767768e-01
6.987862e-01	3.293293e-01	1.000000e+00	7.757758e-01
7.008024e-01	3.263263e-01	1.000000e+00	7.747748e-01
7.028244e-01	3.243243e-01	1.000000e+00	7.747748e-01
7.048523e-01	3.213213e-01	1.000000e+00	7.737738e-01
7.068859e-01	3.183183e-01	1.000000e+00	7.727728e-01
7.089255e-01	3.153153e-01	1.000000e+00	7.717718e-01
7.109709e-01	3.113113e-01	1.000000e+00	7.697698e-01
7.130223e-01	3.073073e-01	1.000000e+00	7.687688e-01
7.150795e-01	3.033033e-01	1.000000e+00	7.677678e-01
7.171427e-01	2.962963e-01	1.000000e+00	7.647648e-01
7.192119e-01	1.611612e-01	1.000000e+00	7.197197e-01
7.212870e-01	1.601602e-01	1.000000e+00	7.197197e-01
7.233681e-01	1.591592e-01	1.000000e+00	7.197197e-01
7.254552e-01	1.591592e-01	1.000000e+00	7.197197e-01
7.275484e-01	1.581582e-01	1.000000e+00	7.187187e-01
7.296475e-01	1.571572e-01	1.000000e+00	7.187187e-01
7.317528e-01	1.571572e-01	1.000000e+00	7.187187e-01
7.338641e-01	1.561562e-01	1.000000e+00	7.187187e-01
7.359814e-01	1.561562e-01	1.000000e+00	7.187187e-01
7.381050e-01	1.551552e-01	1.000000e+00	7.177177e-01
7.402346e-01	1.541542e-01	1.000000e+00	7.177177e-01
7.423704e-01	1.541542e-01	1.000000e+00	7.177177e-01
7.445123e-01	1.531532e-01	1.000000e+00	7.177177e-01
7.466604e-01	1.521522e-01	1.000000e+00	7.167167e-01
7.488147e-01	1.521522e-01	1.000000e+00	7.167167e-01
7.509753e-01	1.511512e-01	1.000000e+00	7.167167e-01
7.531420e-01	1.511512e-01	1.000000e+00	7.167167e-01
7.553150e-01	1.501502e-01	1.000000e+00	7.167167e-01
7.574943e-01	1.491491e-01	1.000000e+00	7.157157e-01
7.596799e-01	1.491491e-01	1.000000e+00	7.157157e-01
7.618718e-01	1.481481e-01	1.000000e+00	7.157157e-01
7.640700e-01	1.481481e-01	1.000000e+00	7.157157e-01
7.662745e-01	1.471471e-01	1.000000e+00	7.157157e-01
7.684854e-01	1.461461e-01	1.000000e+00	7.147147e-01
7.707027e-01	1.461461e-01	1.000000e+00	7.147147e-01
7.729264e-01	1.451451e-01	1.000000e+00	7.147147e-01
7.751565e-01	1.451451e-01	1.000000e+00	7.147147e-01
7.773930e-01	1.441441e-01	1.000000e+00	7.147147e-01
7.796360e-01	1.441441e-01	1.000000e+00	7.147147e-01
7.818855e-01	1.431431e-01	1.000000e+00	7.137137e-01
7.841414e-01	1.421421e-01	1.000000e+00	7.137137e-01
7.864039e-01	1.421421e-01	1.000000e+00	7.137137e-01
7.886729e-01	1.411411e-01	1.000000e+00	7.137137e-01
7.909484e-01	1.411411e-01	1.000000e+00	7.137137e-01
7.932305e-01	1.401401e-01	1.000000e+00	7.127127e-01
7.955192e-01	1.401401e-01	1.000000e+00	7.127127e-01
7.978145e-01	1.391391e-01	1.000000e+00	7.127127e-01
8.001164e-01	1.391391e-01	1.000000e+00	7.127127e-01
8.024249e-01	1.381381e-01	1.000000e+00	7.127127e-01
8.047401e-01	1.381381e-01	1.000000e+00	7.127127e-01
8.070620e-01	1.371371e-01	1.000000e+00	7.117117e-01
8.093906e-01	1.371371e-01	1.000000e+00	7.117117e-01
8.117259e-01	1.361361e-01	1.000000e+00	7.117117e-01
8.140680e-01	1.361361e-01	1.000000e+00	7.117117e-01
8.164168e-01	1.351351e-01	1.000000e+00	7.117117e-01
8.187723e-01	1.351351e-01	3.493493e-01	7.117117e-01
8.211347e-01	1.341341e-01	3.473473e-01	7.107107e-01
8.235039e-01	1.341341e-01	1.621622e-01	7.107107e-01
8.258799e-01	1.331331e-01	1.611612e-01	7.107107e-01
8.282628e-01	1.331331e-01	1.601602e-01	7.107107e-01
8.306526e-01	1.321321e-01	1.601602e-01	7.107107e-01
8.330492e-01	1.321321e-01	1.591592e-01	7.107107e-01
8.354528e-01	1.311311e-01	1.581582e-01	7.097097e-01
8.378633e-01	1.311311e-01	1.571572e-01	7.097097e-01
8.402808e-01	1.301301e-01	1.561562e-01	7.097097e-01
8.427052e-01	1.301301e-01	1.551552e-01	7.097097e-01
8.451366e-01	1.291291e-01	1.541542e-01	7.097097e-01
8.475751e-01	1.291291e-01	1.531532e-01	7.097097e-01
8.500206e-01	1.281281e-01	1.521522e-01	7.087087e-01
8.524731e-01	1.281281e-01	1.491491e-01	7.087087e-01
8.549327e-01	1.271271e-01	1.021021e-01	7.087087e-01
8.573994e-01	1.271271e-01	1.011011e-01	7.087087e-01
8.598732e-01	1.271271e-01	1.011011e-01	7.087087e-01
8.623542e-01	1.261261e-01	1.001001e-01	7.087087e-01
8.648423e-01	1.261261e-01	1.001001e-01	7.087087e-01
8.673376e-01	1.251251e-01	9.909910e-02	7.077077e-01
8.698401e-01	1.251251e-01	9.909910e-02	7.077077e-01
8.723498e-01	1.241241e-01	9.909910e-02	7.077077e-01
8.748668e-01	1.241241e-01	9.809810e-02	7.077077e-01
8.773910e-01	1.231231e-01	9.809810e-02	7.077077e-01
8.799225e-01	1.231231e-01	9.709710e-02	7.077077e-01
8.824614e-01	1.231231e-01	9.709710e-02	7.077077e-01
8.850075e-01	1.221221e-01	9.609610e-02	7.067067e-01
8.875610e-01	1.221221e-01	9.609610e-02	7.067067e-01
8.901218e-01	1.211211e-01	9.509510e-02	7.067067e-01
8.926901e-01	1.211211e-01	9.509510e-02	7.067067e-01
8.952657e-01	1.201201e-01	9.409409e-02	7.067067e-01
8.978488e-01	1.201201e-01	9.409409e-02	7.067067e-01
9.004393e-01	1.201201e-01	9.309309e-02	7.067067e-01
9.030373e-01	1.191191e-01	9.309309e-02	7.057057e-01
9.056428e-01	1.191191e-01	9.209209e-02	7.057057e-01
9.082559e-01	1.181181e-01	9.209209e-02	7.057057e-01
9.108764e-01	1.181181e-01	9.109109e-02	7.057057e-01
9.135045e-01	1.171171e-01	9.109109e-02	7.057057e-01
9.161402e-01	1.171171e-01	9.009009e-02	7.057057e-01
9.187836e-01	1.171171e-01	8.908909e-02	7.057057e-01
9.214345e-01	1.161161e-01	8.908909e-02	7.047047e-01
9.240931e-01	1.161161e-01	8.808809e-02	7.047047e-01
9.267593e-01	1.151151e-01	8.708709e-02	7.047047e-01
9.294333e-01	1.151151e-01	8.608609e-02	7.047047e-01
9.321149e-01	1.151151e-01	8.508509e-02	7.047047e-01
9.348043e-01	1.141141e-01	3.603604e-02	7.047047e-01
9.375015e-01	1.141141e-01	3.503504e-02	7.047047e-01
9.402064e-01	1.131131e-01	3.503504e-02	7.037037e-01
9.429192e-01	1.131131e-01	3.503504e-02	7.037037e-01
9.456398e-01	1.131131e-01	3.503504e-02	7.037037e-01
9.483682e-01	1.121121e-01	3.503504e-02	7.037037e-01
9.511045e-01	1.121121e-01	3.503504e-02	7.037037e-01
9.538487e-01	1.121121e-01	3.503504e-02	7.037037e-01
9.566008e-01	1.111111e-01	3.403403e-02	7.037037e-01
9.593608e-01	1.111111e-01	3.403403e-02	7.037037e-01
9.621288e-01	1.101101e-01	3.403403e-02	7.027027e-01
9.649048e-01	1.101101e-01	3.403403e-02	7.027027e-01
9.676888e-01	1.101101e-01	3.403403e-02	7.027027e-01
9.704809e-01	1.091091e-01	3.403403e-02	7.027027e-01
9.732810e-01	1.091091e-01	3.403403e-02	7.027027e-01
9.760892e-01	1.091091e-01	3.303303e-02	7.027027e-01
9.789054e-01	1.081081e-01	3.303303e-02	7.027027e-01
9.817298e-01	1.081081e-01	3.303303e-02	7.027027e-01
9.845624e-01	1.071071e-01	3.303303e-02	7.017017e-01
9.874031e-01	1.071071e-01	3.303303e-02	7.017017e-01
9.902520e-01	1.071071e-01	3.303303e-02	7.017017e-01
9.931092e-01	1.061061e-01	3.303303e-02	7.017017e-01
9.959746e-01	1.061061e-01	3.203203e-02	7.017017e-01
9.988482e-01	1.061061e-01	3.203203e-02	7.017017e-01
1.001730e+00	1.051051e-01	3.203203e-02	7.017017e-01
1.004620e+00	1.051051e-01	3.203203e-02	7.017017e-01
1.007519e+00	1.051051e-01	3.203203e-02	7.017017e-01
1.010426e+00	1.041041e-01	3.203203e-02	7.007007e-01
1.013341e+00	1.041041e-01	3.203203e-02	7.007007e-01
1.016265e+00	1.041041e-01	3.203203e-02	7.007007e-01
1.019197e+00	1.031031e-01	3.103103e-02	7.007007e-01
1.022138e+00	1.031031e-01	3.103103e-02	7.007007e-01
1.025087e+00	1.031031e-01	3.103103e-02	7.007007e-01
1.028045e+00	1.021021e-01	3.103103e-02	7.007007e-01
1.031011e+00	1.021021e-01	3.103103e-02	7.007007e-01
1.033986e+00	1.011011e-01	3.103103e-02	6.996997e-01
1.036969e+00	1.011011e-01	3.103103e-02	6.996997e-01
1.039961e+00	1.011011e-01	3.103103e-02	6.996997e-01
1.042961e+00	1.001001e-01	3.103103e-02	6.996997e-01
1.045971e+00	1.001001e-01	3.003003e-02	6.996997e-01
1.048989e+00	1.001001e-01	3.003003e-02	6.996997e-01
1.052015e+00	1.001001e-01	3.003003e-02	6.996997e-01
1.055051e+00	9.909910e-02	3.003003e-02	6.996997e-01
1.058095e+00	9.909910e-02	3.003003e-02	6.996997e-01
1.061148e+00	9.909910e-02	3.003003e-02	6.996997e-01
1.064209e+00	9.809810e-02	3.003003e-02	6.986987e-01
1.067280e+00	9.809810e-02	3.003003e-02	6.986987e-01
1.070359e+00	9.809810e-02	3.003003e-02	6.986987e-01
1.073447e+00	9.709710e-02	2.902903e-02	6.986987e-01
1.076545e+00	9.709710e-02	2.902903e-02	6.986987e-01
1.079651e+00	9.709710e-02	2.902903e-02	6.986987e-01
1.082766e+00	9.609610e-02	2.902903e-02	6.986987e-01
1.085890e+00	9.609610e-02	2.902903e-02	6.986987e-01
1.089023e+00	9.609610e-02	2.902903e-02	6.986987e-01
1.092165e+00	9.509510e-02	2.902903e-02	6.976977e-01
1.095316e+00	9.509510e-02	2.902903e-02	6.976977e-01
1.098477e+00	9.509510e-02	2.902903e-02	6.976977e-01
1.101646e+00	9.409409e-02	2.902903e-02	6.976977e-01
1.104824e+00	9.409409e-02	2.802803e-02	6.976977e-01
1.108012e+00	9.409409e-02	2.802803e-02	6.976977e-01
1.111209e+00	9.409409e-02	2.802803e-02	6.976977e-01
1.114415e+00	9.309309e-02	2.802803e-02	6.976977e-01
1.117631e+00	9.309309e-02	2.802803e-02	6.976977e-01
1.120855e+00	9.309309e-02	2.802803e-02	6.976977e-01
1.124089e+00	9.209209e-02	2.802803e-02	6.966967e-01
1.127333e+00	9.209209e-02	2.802803e-02	6.966967e-01
1.130585e+00	9.209209e-02	2.802803e-02	6.966967e-01
1.133847e+00	9.109109e-02	2.802803e-02	6.966967e-01
1.137119e+00	9.109109e-02	2.702703e-02	6.966967e-01
1.140400e+00	9.109109e-02	2.702703e-02	6.966967e-01
1.143690e+00	9.109109e-02	2.702703e-02	6.966967e-01
1.146990e+00	9.009009e-02	2.702703e-02	6.966967e-01
1.150299e+00	9.009009e-02	2.702703e-02	6.966967e-01
1.153618e+00	9.009009e-02	2.702703e-02	6.966967e-01
1.156947e+00	8.908909e-02	2.702703e-02	6.956957e-01
1.160285e+00	8.908909e-02	2.702703e-02	6.956957e-01
1.163632e+00	8.908909e-02	2.702703e-02	6.956957e-01
1.166990e+00	8.908909e-02	2.702703e-02	6.956957e-01
1.170357e+00	8.808809e-02	2.602603e-02	6.956957e-01
1.173734e+00	8.808809e-02	2.602603e-02	6.956957e-01
1.177120e+00	8.808809e-02	2.602603e-02	6.956957e-01
1.180517e+00	8.708709e-02	2.602603e-02	6.956957e-01
1.183923e+00	8.708709e-02	2.602603e-02	6.956957e-01
1.187339e+00	8.708709e-02	2.602603e-02	6.956957e-01
1.190764e+00	8.708709e-02	2.602603e-02	6.956957e-01
1.194200e+00	8.608609e-02	2.602603e-02	6.946947e-01
1.197646e+00	8.608609e-02	2.602603e-02	6.946947e-01
1.201101e+00	8.608609e-02	2.602603e-02	6.946947e-01
1.204567e+00	8.508509e-02	2.602603e-02	6.946947e-01
1.208042e+00	8.508509e-02	2.502503e-02	6.946947e-01
1.211528e+00	8.508509e-02	2.502503e-02	6.946947e-01
1.215023e+00	8.508509e-02	2.502503e-02	6.946947e-01
1.218529e+00	8.408408e-02	2.502503e-02	6.946947e-01
1.222045e+00	8.408408e-02	2.502503e-02	6.946947e-01
1.225571e+00	8.408408e-02	2.502503e-02	6.946947e-01
1.229107e+00	8.408408e-02	2.502503e-02	6.946947e-01
1.232653e+00	8.308308e-02	2.502503e-02	6.936937e-01
1.236210e+00	8.308308e-02	2.502503e-02	6.936937e-01
1.239776e+00	8.308308e-02	2.502503e-02	6.936937e-01
1.243353e+00	8.308308e-02	2.502503e-02	6.936937e-01
1.246941e+00	8.208208e-02	2.502503e-02	6.936937e-01
1.250539e+00	8.208208e-02	2.402402e-02	6.936937e-01
1.254147e+00	8.208208e-02	2.402402e-02	6.936937e-01
1.257765e+00	8.108108e-02	2.402402e-02	6.936937e-01
1.261394e+00	8.108108e-02	2.402402e-02	6.936937e-01
1.265034e+00	8.108108e-02	2.402402e-02	6.936937e-01
1.268684e+00	8.108108e-02	2.402402e-02	6.936937e-01
1.272344e+00	8.008008e-02	2.402402e-02	6.926927e-01
1.276015e+00	8.008008e-02	2.402402e-02	6.926927e-01
1.279697e+00	8.008008e-02	2.402402e-02	6.926927e-01
1.283389e+00	8.008008e-02	2.402402e-02	6.926927e-01
1.287092e+00	7.907908e-02	2.402402e-02	6.926927e-01
1.290806e+00	7.907908e-02	2.402402e-02	6.926927e-01
1.294530e+00	7.907908e-02	2.402402e-02	6.926927e-01
1.298265e+00	7.907908e-02	2.302302e-02	6.926927e-01
1.302011e+00	7.807808e-02	2.302302e-02	6.926927e-01
1.305768e+00	7.807808e-02	2.302302e-02	6.926927e-01
1.309535e+00	7.807808e-02	2.302302e-02	6.926927e-01
1.313313e+00	7.807808e-02	2.302302e-02	6.926927e-01
1.317103e+00	7.807808e-02	2.302302e-02	6.926927e-01
1.320903e+00	7.707708e-02	2.302302e-02	6.916917e-01
1.324714e+00	7.707708e-02	2.302302e-02	6.916917e-01
1.328536e+00	7.707708e-02	2.302302e-02	6.916917e-01
1.332369e+00	7.707708e-02	2.302302e-02	6.916917e-01
1.336214e+00	7.607608e-02	2.302302e-02	6.916917e-01
1.340069e+00	7.607608e-02	2.302302e-02	6.916917e-01
1.343935e+00	7.607608e-02	2.302302e-02	6.916917e-01
1.347813e+00	7.607608e-02	2.202202e-02	6.916917e-01
1.351702e+00	7.507508e-02	2.202202e-02	6.916917e-01
1.355602e+00	7.507508e-02	2.202202e-02	6.916917e-01
1.359513e+00	7.507508e-02	2.202202e-02	6.916917e-01
1.363436e+00	7.507508e-02	2.202202e-02	6.916917e-01
1.367369e+00	7.407407e-02	2.202202e-02	6.906907e-01
1.371315e+00	7.407407e-02	2.202202e-02	6.906907e-01
1.375271e+00	7.407407e-02	2.202202e-02	6.906907e-01
1.379239e+00	7.407407e-02	2.202202e-02	6.906907e-01
1.383219e+00	7.307307e-02	2.202202e-02	6.906907e-01
1.387210e+00	7.307307e-02	2.202202e-02	6.906907e-01
1.391212e+00	7.307307e-02	2.202202e-02	6.906907e-01
1.395226e+00	7.307307e-02	2.202202e-02	6.906907e-01
1.399252e+00	7.307307e-02	2.202202e-02	6.906907e-01
1.403289e+00	7.207207e-02	2.102102e-02	6.906907e-01
1.407338e+00	7.207207e-02	2.102102e-02	6.906907e-01
1.411398e+00	7.207207e-02	2.102102e-02	6.906907e-01
1.415471e+00	7.207207e-02	2.102102e-02	6.906907e-01
1.419555e+00	7.107107e-02	2.102102e-02	6.896897e-01
1.423651e+00	7.107107e-02	2.102102e-02	6.896897e-01
1.427758e+00	7.107107e-02	2.102102e-02	6.896897e-01
1.431878e+00	7.107107e-02	2.102102e-02	6.896897e-01
1.436009e+00	7.107107e-02	2.102102e-02	6.896897e-01
1.440152e+00	7.007007e-02	2.102102e-02	6.896897e-01
1.444307e+00	7.007007e-02	2.102102e-02	6.896897e-01
1.448475e+00	7.007007e-02	2.102102e-02	6.896897e-01
1.452654e+00	7.007007e-02	2.102102e-02	6.896897e-01
1.456845e+00	7.007007e-02	2.102102e-02	6.896897e-01
1.461049e+00	6.906907e-02	2.002002e-02	6.896897e-01
1.465264e+00	6.906907e-02	2.002002e-02	6.896897e-01
1.469492e+00	6.906907e-02	2.002002e-02	6.896897e-01
1.473732e+00	6.906907e-02	2.002002e-02	6.896897e-01
1.477984e+00	6.806807e-02	2.002002e-02	6.886887e-01
1.482248e+00	6.806807e-02	2.002002e-02	6.886887e-01
1.486525e+00	6.806807e-02	2.002002e-02	6.886887e-01
1.490814e+00	6.806807e-02	2.002002e-02	6.886887e-01
1.495115e+00	6.806807e-02	2.002002e-02	6.886887e-01
1.499429e+00	6.706707e-02	2.002002e-02	6.886887e-01
1.503755e+00	6.706707e-02	2.002002e-02	6.886887e-01
1.508094e+00	6.706707e-02	2.002002e-02	6.886887e-01
1.512445e+00	6.706707e-02	2.002002e-02	6.886887e-01
1.516809e+00	6.706707e-02	2.002002e-02	6.886887e-01
1.521186e+00	6.606607e-02	2.002002e-02	6.886887e-01
1.525575e+00	6.606607e-02	2.002002e-02	6.886887e-01
1.529976e+00	6.606607e-02	1.901902e-02	6.886887e-01
1.534391e+00	6.606607e-02	1.901902e-02	6.886887e-01
1.538818e+00	6.606607e-02	1.901902e-02	6.886887e-01
1.543258e+00	6.506507e-02	1.901902e-02	6.876877e-01
1.547710e+00	6.506507e-02	1.901902e-02	6.876877e-01
1.552176e+00	6.506507e-02	1.901902e-02	6.876877e-01
1.556654e+00	6.506507e-02	1.901902e-02	6.876877e-01
1.561146e+00	6.506507e-02	1.901902e-02	6.876877e-01
1.565650e+00	6.406406e-02	1.901902e-02	6.876877e-01
1.570167e+00	6.406406e-02	1.901902e-02	6.876877e-01
1.574698e+00	6.406406e-02	1.901902e-02	6.876877e-01
1.579241e+00	6.406406e-02	1.901902e-02	6.876877e-01
1.583798e+00	6.406406e-02	1.901902e-02	6.876877e-01
1.588367e+00	6.306306e-02	1.901902e-02	6.876877e-01
1.592950e+00	6.306306e-02	1.901902e-02	6.876877e-01
1.597546e+00	6.306306e-02	1.901902e-02	6.876877e-01
1.602156e+00	6.306306e-02	1.901902e-02	6.876877e-01
1.606778e+00	6.306306e-02	1.801802e-02	6.876877e-01
1.611414e+00	6.206206e-02	1.801802e-02	6.866867e-01
1.616064e+00	6.206206e-02	1.801802e-02	6.866867e-01
1.620726e+00	6.206206e-02	1.801802e-02	6.866867e-01
1.625403e+00	6.206206e-02	1.801802e-02	6.866867e-01
1.630092e+00	6.206206e-02	1.801802e-02	6.866867e-01
1.634796e+00	6.106106e-02	1.801802e-02	6.866867e-01
1.639512e+00	6.106106e-02	1.801802e-02	6.866867e-01
1.644243e+00	6.106106e-02	1.801802e-02	6.866867e-01
1.648987e+00	6.106106e-02	1.801802e-02	6.866867e-01
1.653745e+00	6.106106e-02	1.801802e-02	6.866867e-01
1.658516e+00	6.106106e-02	1.801802e-02	6.866867e-01
1.663301e+00	6.006006e-02	1.801802e-02	6.866867e-01
1.668101e+00	6.006006e-02	1.801802e-02	6.866867e-01
1.672913e+00	6.006006e-02	1.801802e-02	6.866867e-01
1.677740e+00	6.006006e-02	1.801802e-02	6.866867e-01
1.682581e+00	6.006006e-02	1.801802e-02	6.866867e-01
1.687436e+00	5.905906e-02	1.701702e-02	6.856857e-01
1.692304e+00	5.905906e-02	1.701702e-02	6.856857e-01
1.697187e+00	5.905906e-02	1.701702e-02	6.856857e-01
1.702084e+00	5.905906e-02	1.701702e-02	6.856857e-01
1.706995e+00	5.905906e-02	1.701702e-02	6.856857e-01
1.711920e+00	5.905906e-02	1.701702e-02	6.856857e-01
1.716859e+00	5.805806e-02	1.701702e-02	6.856857e-01
1.721813e+00	5.805806e-02	1.701702e-02	6.856857e-01
1.726781e+00	5.805806e-02	1.701702e-02	6.856857e-01
1.731763e+00	5.805806e-02	1.701702e-02	6.856857e-01
1.736760e+00	5.805806e-02	1.701702e-02	6.856857e-01
1.741771e+00	5.805806e-02	1.701702e-02	6.856857e-01
1.746796e+00	5.705706e-02	1.701702e-02	6.856857e-01
1.751836e+00	5.705706e-02	1.701702e-02	6.856857e-01
1.756891e+00	5.705706e-02	1.701702e-02	6.856857e-01
1.761960e+00	5.705706e-02	1.701702e-02	6.856857e-01
1.767044e+00	5.705706e-02	1.701702e-02	6.856857e-01
1.772142e+00	5.605606e-02	1.701702e-02	6.846847e-01
1.777255e+00	5.605606e-02	1.701702e-02	6.846847e-01
1.782383e+00	5.605606e-02	1.601602e-02	6.846847e-01
1.787526e+00	5.605606e-02	1.601602e-02	6.846847e-01
1.792683e+00	5.605606e-02	1.601602e-02	6.846847e-01
1.797855e+00	5.605606e-02	1.601602e-02	6.846847e-01
1.803043e+00	5.505506e-02	1.601602e-02	6.846847e-01
1.808245e+00	5.505506e-02	1.601602e-02	6.846847e-01
1.813462e+00	5.505506e-02	1.601602e-02	6.846847e-01
1.818695e+00	5.505506e-02	1.601602e-02	6.846847e-01
1.823942e+00	5.505506e-02	1.601602e-02	6.846847e-01
1.829205e+00	5.505506e-02	1.601602e-02	6.846847e-01
1.834482e+00	5.405405e-02	1.601602e-02	6.846847e-01
1.839775e+00	5.405405e-02	1.601602e-02	6.846847e-01
1.845083e+00	5.405405e-02	1.601602e-02	6.846847e-01
1.850407e+00	5.405405e-02	1.601602e-02	6.846847e-01
1.855746e+00	5.405405e-02	1.601602e-02	6.846847e-01
1.861100e+00	5.405405e-02	1.601602e-02	6.846847e-01
1.866470e+00	5.305305e-02	1.601602e-02	6.836837e-01
1.871855e+00	5.305305e-02	1.601602e-02	6.836837e-01
1.877256e+00	5.305305e-02	1.601602e-02	6.836837e-01
1.882672e+00	5.305305e-02	1.601602e-02	6.836837e-01
1.888104e+00	5.305305e-02	1.501502e-02	6.836837e-01
1.893552e+00	5.305305e-02	1.501502e-02	6.836837e-01
1.899016e+00	5.305305e-02	1.501502e-02	6.836837e-01
1.904495e+00	5.205205e-02	1.501502e-02	6.836837e-01
1.909990e+00	5.205205e-02	1.501502e-02	6.836837e-01
1.915501e+00	5.205205e-02	1.501502e-02	6.836837e-01
1.921027e+00	5.205205e-02	1.501502e-02	6.836837e-01
1.926570e+00	5.205205e-02	1.501502e-02	6.836837e-01
1.932129e+00	5.205205e-02	1.501502e-02	6.836837e-01
1.937703e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.943294e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.948901e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.954524e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.960163e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.965819e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.971491e+00	5.105105e-02	1.501502e-02	6.836837e-01
1.977179e+00	5.005005e-02	1.501502e-02	6.826827e-01
1.982884e+00	5.005005e-02	1.501502e-02	6.826827e-01
1.988605e+00	5.005005e-02	1.501502e-02	6.826827e-01
1.994343e+00	5.005005e-02	1.501502e-02	6.826827e-01
2.000097e+00	5.005005e-02	1.501502e-02	6.826827e-01
2.005868e+00	5.005005e-02	1.401401e-02	6.826827e-01
2.011655e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.017459e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.023280e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.029118e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.034973e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.040844e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.046732e+00	4.904905e-02	1.401401e-02	6.826827e-01
2.052638e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.058560e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.064500e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.070456e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.076430e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.082421e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.088430e+00	4.804805e-02	1.401401e-02	6.826827e-01
2.094455e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.100498e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.106559e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.112637e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.118732e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.124845e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.130976e+00	4.704705e-02	1.401401e-02	6.816817e-01
2.137125e+00	4.604605e-02	1.401401e-02	6.816817e-01
2.143291e+00	4.604605e-02	1.301301e-02	6.816817e-01
2.149475e+00	4.604605e-02	1.301301e-02	6.816817e-01
2.155676e+00	4.604605e-02	1.301301e-02	6.816817e-01
2.161896e+00	4.604605e-02	1.301301e-02	6.816817e-01
2.168134e+00	4.604605e-02	1.301301e-02	6.816817e-01
2.174389e+00	4.604605e-02	1.301301e-02	6.816817e-01
2.180663e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.186955e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.193265e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.199593e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.205939e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.212304e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.218687e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.225089e+00	4.504505e-02	1.301301e-02	6.816817e-01
2.231509e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.237947e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.244404e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.250880e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.257374e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.263888e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.270419e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.276970e+00	4.404404e-02	1.301301e-02	6.806807e-01
2.283540e+00	4.304304e-02	1.301301e-02	6.806807e-01
2.290129e+00	4.304304e-02	1.301301e-02	6.806807e-01
2.296736e+00	4.304304e-02	1.301301e-02	6.806807e-01
2.303363e+00	4.304304e-02	1.201201e-02	6.806807e-01
2.310009e+00	4.304304e-02	1.201201e-02	6.806807e-01
2.316674e+00	4.304304e-02	1.201201e-02	6.806807e-01
2.323358e+00	4.304304e-02	1.201201e-02	6.806807e-01
2.330061e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.336784e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.343527e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.350288e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.357069e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.363870e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.370691e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.377531e+00	4.204204e-02	1.201201e-02	6.806807e-01
2.384390e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.391270e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.398170e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.405089e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.412028e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.418988e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.425967e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.432967e+00	4.104104e-02	1.201201e-02	6.796797e-01
2.439986e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.447026e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.454087e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.461167e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.468268e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.475390e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.482532e+00	4.004004e-02	1.201201e-02	6.796797e-01
2.489695e+00	4.004004e-02	1.101101e-02	6.796797e-01
2.496878e+00	4.004004e-02	1.101101e-02	6.796797e-01
2.504083e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.511308e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.518553e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.525820e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.533108e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.540416e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.547746e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.555097e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.562469e+00	3.903904e-02	1.101101e-02	6.796797e-01
2.569863e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.577277e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.584714e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.592171e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.599650e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.607151e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.614673e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.622217e+00	3.803804e-02	1.101101e-02	6.786787e-01
2.629783e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.637371e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.644980e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.652612e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.660265e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.667941e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.675638e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.683358e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.691101e+00	3.703704e-02	1.101101e-02	6.786787e-01
2.698865e+00	3.603604e-02	1.101101e-02	6.786787e-01
2.706652e+00	3.603604e-02	1.101101e-02	6.786787e-01
2.714461e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.722293e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.730148e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.738025e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.745925e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.753848e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.761793e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.769762e+00	3.603604e-02	1.001001e-02	6.786787e-01
2.777753e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.785768e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.793806e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.801867e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.809951e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.818058e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.826189e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.834343e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.842521e+00	3.503504e-02	1.001001e-02	6.776777e-01
2.850723e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.858948e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.867196e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.875469e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.883766e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.892086e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.900430e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.908799e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.917192e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.925609e+00	3.403403e-02	1.001001e-02	6.776777e-01
2.934050e+00	3.303303e-02	1.001001e-02	6.776777e-01
2.942515e+00	3.303303e-02	1.001001e-02	6.776777e-01
2.951005e+00	3.303303e-02	1.001001e-02	6.776777e-01
2.959520e+00	3.303303e-02	1.001001e-02	6.776777e-01
2.968059e+00	3.303303e-02	1.001001e-02	6.776777e-01
2.976622e+00	3.303303e-02	9.009009e-03	6.776777e-01
2.985211e+00	3.303303e-02	9.009009e-03	6.776777e-01
2.993824e+00	3.303303e-02	9.009009e-03	6.776777e-01
3.002462e+00	3.303303e-02	9.009009e-03	6.776777e-01
3.011125e+00	3.303303e-02	9.009009e-03	6.776777e-01
3.019813e+00	3.303303e-02	9.009009e-03	6.776777e-01
3.028525e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.037264e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.046027e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.054815e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.063629e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.072469e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.081334e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.090224e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.099140e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.108082e+00	3.203203e-02	9.009009e-03	6.766767e-01
3.117050e+00	3.103103e-02	9.009009e-03	6.766767e-01
3.126043e+00	3.103103e-02	9.009009e-03	6.766767e-01
3.135063e+00	3.103103e-02	9.009009e-03	6.766767e-01
3.144108e+00	3.103103e-02	9.009009e-03	6.766767e-01
3.153180e+00	3.103103e-02	9.009009e-03	6.766767e-01
3.162278e+00	3.103103e-02	9.009009e-03	6.766767e-01


==> Data/Delta_max_P_NA_lin.dat <==
P	Delta
2.000000e+00	4.601046e-01
3.000000e+00	1.867719e-01
4.000000e+00	1.262813e-01
5.000000e+00	8.032080e-02
6.000000e+00	6.203062e-02
7.000000e+00	4.509045e-02
8.000000e+00	3.707037e-02
9.000000e+00	2.891029e-02
1.000000e+01	2.468025e-02
1.100000e+01	2.013020e-02
1.200000e+01	1.762018e-02
1.300000e+01	1.482015e-02
1.400000e+01	1.321013e-02
1.500000e+01	1.137011e-02
1.600000e+01	1.027010e-02
1.700000e+01	9.000090e-03
1.800000e+01	8.220082e-03
1.900000e+01	7.300073e-03
2.000000e+01	6.720067e-03
2.100000e+01	6.040060e-03
2.200000e+01	5.600056e-03
2.300000e+01	5.080051e-03
2.400000e+01	4.740047e-03
2.500000e+01	4.330043e-03
2.600000e+01	4.060041e-03
2.700000e+01	3.730037e-03
2.800000e+01	3.520035e-03
2.900000e+01	3.250033e-03
3.000000e+01	3.080031e-03
3.100000e+01	2.860029e-03
3.200000e+01	2.720027e-03
3.300000e+01	2.530025e-03
3.400000e+01	2.410024e-03
3.500000e+01	2.260023e-03
3.600000e+01	2.160022e-03
3.700000e+01	2.030020e-03
3.800000e+01	1.940019e-03
3.900000e+01	1.830018e-03
4.000000e+01	1.760018e-03
4.100000e+01	1.660017e-03
4.200000e+01	1.600016e-03
4.300000e+01	1.510015e-03
4.400000e+01	1.460015e-03
4.500000e+01	1.390014e-03
4.600000e+01	1.340013e-03
4.700000e+01	1.270013e-03
4.800000e+01	1.230012e-03
4.900000e+01	1.170012e-03
5.000000e+01	1.130011e-03
5.100000e+01	1.080011e-03
5.200000e+01	1.050011e-03
5.300000e+01	1.000010e-03
5.400000e+01	9.700097e-04
5.500000e+01	9.300093e-04
5.600000e+01	9.100091e-04
5.700000e+01	8.700087e-04
5.800000e+01	8.500085e-04
5.900000e+01	8.100081e-04
6.000000e+01	7.900079e-04
6.100000e+01	7.600076e-04
6.200000e+01	7.400074e-04
6.300000e+01	7.100071e-04
6.400000e+01	7.000070e-04
6.500000e+01	6.700067e-04
6.600000e+01	6.500065e-04
6.700000e+01	6.300063e-04
6.800000e+01	6.200062e-04
6.900000e+01	6.000060e-04
7.000000e+01	5.800058e-04
7.100000e+01	5.600056e-04
7.200000e+01	5.500055e-04
7.300000e+01	5.300053e-04
7.400000e+01	5.200052e-04
7.500000e+01	5.100051e-04
7.600000e+01	4.900049e-04
7.700000e+01	4.800048e-04
7.800000e+01	4.700047e-04
7.900000e+01	4.600046e-04
8.000000e+01	4.500045e-04
8.100000e+01	4.300043e-04
8.200000e+01	4.200042e-04
8.300000e+01	4.100041e-04
8.400000e+01	4.000040e-04
8.500000e+01	3.900039e-04
8.600000e+01	3.900039e-04
8.700000e+01	3.800038e-04
8.800000e+01	3.700037e-04
8.900000e+01	3.600036e-04
9.000000e+01	3.500035e-04
9.100000e+01	3.400034e-04
9.200000e+01	3.400034e-04
9.300000e+01	3.300033e-04
9.400000e+01	3.200032e-04
9.500000e+01	3.200032e-04
9.600000e+01	3.100031e-04
9.700000e+01	3.000030e-04
9.800000e+01	3.000030e-04
9.900000e+01	2.900029e-04
1.000000e+02	2.900029e-04


==> Data/Delta_max_P_ULA_lin.dat <==
P	Delta
2.000000e+00	4.601046e-01
3.000000e+00	2.850929e-01
4.000000e+00	2.088921e-01
5.000000e+00	1.653817e-01
6.000000e+00	1.370514e-01
7.000000e+00	1.170812e-01
8.000000e+00	1.022210e-01
9.000000e+00	9.073091e-02
1.000000e+01	8.157082e-02
1.100000e+01	7.410074e-02
1.200000e+01	6.788068e-02
1.300000e+01	6.263063e-02
1.400000e+01	5.814058e-02
1.500000e+01	5.424054e-02
1.600000e+01	5.084051e-02
1.700000e+01	4.784048e-02
1.800000e+01	4.517045e-02
1.900000e+01	4.279043e-02
2.000000e+01	4.065041e-02
2.100000e+01	3.871039e-02
2.200000e+01	3.694037e-02
2.300000e+01	3.533035e-02
2.400000e+01	3.386034e-02
2.500000e+01	3.250033e-02
2.600000e+01	3.125031e-02
2.700000e+01	3.009030e-02
2.800000e+01	2.902029e-02
2.900000e+01	2.801028e-02
3.000000e+01	2.708027e-02
3.100000e+01	2.620026e-02
3.200000e+01	2.538025e-02
3.300000e+01	2.461025e-02
3.400000e+01	2.389024e-02
3.500000e+01	2.321023e-02
3.600000e+01	2.256023e-02
3.700000e+01	2.195022e-02
3.800000e+01	2.137021e-02
3.900000e+01	2.082021e-02
4.000000e+01	2.030020e-02
4.100000e+01	1.981020e-02
4.200000e+01	1.934019e-02
4.300000e+01	1.889019e-02
4.400000e+01	1.846018e-02
4.500000e+01	1.805018e-02
4.600000e+01	1.765018e-02
4.700000e+01	1.728017e-02
4.800000e+01	1.692017e-02
4.900000e+01	1.657017e-02
5.000000e+01	1.624016e-02
5.100000e+01	1.592016e-02
5.200000e+01	1.562016e-02
5.300000e+01	1.532015e-02
5.400000e+01	1.504015e-02
5.500000e+01	1.476015e-02
5.600000e+01	1.450015e-02
5.700000e+01	1.424014e-02
5.800000e+01	1.400014e-02
5.900000e+01	1.376014e-02
6.000000e+01	1.353014e-02
6.100000e+01	1.331013e-02
6.200000e+01	1.310013e-02
6.300000e+01	1.289013e-02
6.400000e+01	1.269013e-02
6.500000e+01	1.249012e-02
6.600000e+01	1.230012e-02
6.700000e+01	1.212012e-02
6.800000e+01	1.194012e-02
6.900000e+01	1.177012e-02
7.000000e+01	1.160012e-02
7.100000e+01	1.143011e-02
7.200000e+01	1.128011e-02
7.300000e+01	1.112011e-02
7.400000e+01	1.097011e-02
7.500000e+01	1.082011e-02
7.600000e+01	1.068011e-02
7.700000e+01	1.054011e-02
7.800000e+01	1.041010e-02
7.900000e+01	1.028010e-02
8.000000e+01	1.015010e-02
8.100000e+01	1.002010e-02
8.200000e+01	9.900099e-03
8.300000e+01	9.780098e-03
8.400000e+01	9.660097e-03
8.500000e+01	9.550096e-03
8.600000e+01	9.440094e-03
8.700000e+01	9.330093e-03
8.800000e+01	9.220092e-03
8.900000e+01	9.120091e-03
9.000000e+01	9.020090e-03
9.100000e+01	8.920089e-03
9.200000e+01	8.820088e-03
9.300000e+01	8.730087e-03
9.400000e+01	8.640086e-03
9.500000e+01	8.540085e-03
9.600000e+01	8.460085e-03
9.700000e+01	8.370084e-03
9.800000e+01	8.280083e-03
9.900000e+01	8.200082e-03
1.000000e+02	8.120081e-03


==> Data/Delta_max_SNR_NA.dat <==
SNR	Delta
-1.500000e+01	1.000000e+00
-1.474747e+01	1.000000e+00
-1.449495e+01	1.000000e+00
-1.424242e+01	1.000000e+00
-1.398990e+01	1.000000e+00
-1.373737e+01	1.000000e+00
-1.348485e+01	1.000000e+00
-1.323232e+01	1.000000e+00
-1.297980e+01	1.000000e+00
-1.272727e+01	1.000000e+00
-1.247475e+01	1.000000e+00
-1.222222e+01	1.000000e+00
-1.196970e+01	1.000000e+00
-1.171717e+01	1.000000e+00
-1.146465e+01	1.000000e+00
-1.121212e+01	1.000000e+00
-1.095960e+01	1.000000e+00
-1.070707e+01	1.000000e+00
-1.045455e+01	1.000000e+00
-1.020202e+01	1.000000e+00
-9.949495e+00	1.000000e+00
-9.696970e+00	1.000000e+00
-9.444444e+00	1.000000e+00
-9.191919e+00	1.000000e+00
-8.939394e+00	1.000000e+00
-8.686869e+00	1.000000e+00
-8.434343e+00	1.000000e+00
-8.181818e+00	1.000000e+00
-7.929293e+00	1.000000e+00
-7.676768e+00	1.000000e+00
-7.424242e+00	1.000000e+00
-7.171717e+00	1.000000e+00
-6.919192e+00	1.000000e+00
-6.666667e+00	1.000000e+00
-6.414141e+00	1.000000e+00
-6.161616e+00	1.000000e+00
-5.909091e+00	1.000000e+00
-5.656566e+00	1.000000e+00
-5.404040e+00	1.000000e+00
-5.151515e+00	1.000000e+00
-4.898990e+00	1.000000e+00
-4.646465e+00	1.000000e+00
-4.393939e+00	1.000000e+00
-4.141414e+00	1.000000e+00
-3.888889e+00	1.000000e+00
-3.636364e+00	1.000000e+00
-3.383838e+00	1.000000e+00
-3.131313e+00	1.000000e+00
-2.878788e+00	1.000000e+00
-2.626263e+00	1.000000e+00
-2.373737e+00	1.000000e+00
-2.121212e+00	1.000000e+00
-1.868687e+00	1.000000e+00
-1.616162e+00	1.604160e-01
-1.363636e+00	1.023102e-01
-1.111111e+00	9.770977e-02
-8.585859e-01	9.280928e-02
-6.060606e-01	8.480848e-02
-3.535354e-01	3.470347e-02
-1.010101e-01	3.330333e-02
1.515152e-01	3.200320e-02
4.040404e-01	3.090309e-02
6.565657e-01	2.980298e-02
9.090909e-01	2.870287e-02
1.161616e+00	2.770277e-02
1.414141e+00	2.680268e-02
1.666667e+00	2.590259e-02
1.919192e+00	2.500250e-02
2.171717e+00	2.420242e-02
2.424242e+00	2.340234e-02
2.676768e+00	2.270227e-02
2.929293e+00	2.200220e-02
3.181818e+00	2.130213e-02
3.434343e+00	2.060206e-02
3.686869e+00	2.000200e-02
3.939394e+00	1.930193e-02
4.191919e+00	1.870187e-02
4.444444e+00	1.820182e-02
4.696970e+00	1.760176e-02
4.949495e+00	1.710171e-02
5.202020e+00	1.660166e-02
5.454545e+00	1.610161e-02
5.707071e+00	1.560156e-02
5.959596e+00	1.510151e-02
6.212121e+00	1.470147e-02
6.464646e+00	1.420142e-02
6.717172e+00	1.380138e-02
6.969697e+00	1.340134e-02
7.222222e+00	1.300130e-02
7.474747e+00	1.260126e-02
7.727273e+00	1.220122e-02
7.979798e+00	1.190119e-02
8.232323e+00	1.150115e-02
8.484848e+00	1.120112e-02
8.737374e+00	1.080108e-02
8.989899e+00	1.050105e-02
9.242424e+00	1.020102e-02
9.494949e+00	9.900990e-03
9.747475e+00	9.600960e-03
1.000000e+01	9.300930e-03


==> Data/Delta_max_SNR_ULA.dat <==
SNR	Delta
-1.500000e+01	1.000000e+00
-1.474747e+01	1.000000e+00
-1.449495e+01	1.000000e+00
-1.424242e+01	1.000000e+00
-1.398990e+01	1.000000e+00
-1.373737e+01	1.000000e+00
-1.348485e+01	1.000000e+00
-1.323232e+01	1.000000e+00
-1.297980e+01	1.000000e+00
-1.272727e+01	1.000000e+00
-1.247475e+01	1.000000e+00
-1.222222e+01	1.000000e+00
-1.196970e+01	1.000000e+00
-1.171717e+01	1.000000e+00
-1.146465e+01	1.000000e+00
-1.121212e+01	1.000000e+00
-1.095960e+01	1.000000e+00
-1.070707e+01	1.000000e+00
-1.045455e+01	1.000000e+00
-1.020202e+01	1.000000e+00
-9.949495e+00	1.000000e+00
-9.696970e+00	1.000000e+00
-9.444444e+00	1.000000e+00
-9.191919e+00	1.000000e+00
-8.939394e+00	1.000000e+00
-8.686869e+00	1.000000e+00
-8.434343e+00	1.000000e+00
-8.181818e+00	1.000000e+00
-7.929293e+00	1.000000e+00
-7.676768e+00	1.000000e+00
-7.424242e+00	1.000000e+00
-7.171717e+00	1.000000e+00
-6.919192e+00	1.000000e+00
-6.666667e+00	1.000000e+00
-6.414141e+00	1.000000e+00
-6.161616e+00	1.000000e+00
-5.909091e+00	1.000000e+00
-5.656566e+00	1.000000e+00
-5.404040e+00	1.000000e+00
-5.151515e+00	1.000000e+00
-4.898990e+00	1.000000e+00
-4.646465e+00	1.000000e+00
-4.393939e+00	1.000000e+00
-4.141414e+00	1.000000e+00
-3.888889e+00	9.866987e-01
-3.636364e+00	9.452945e-01
-3.383838e+00	5.225523e-01
-3.131313e+00	3.312331e-01
-2.878788e+00	2.927293e-01
-2.626263e+00	1.552155e-01
-2.373737e+00	1.490149e-01
-2.121212e+00	1.433143e-01
-1.868687e+00	1.379138e-01
-1.616162e+00	1.328133e-01
-1.363636e+00	1.280128e-01
-1.111111e+00	1.235124e-01
-8.585859e-01	1.192119e-01
-6.060606e-01	1.151115e-01
-3.535354e-01	1.112111e-01
-1.010101e-01	1.075108e-01
1.515152e-01	1.039104e-01
4.040404e-01	1.005101e-01
6.565657e-01	9.730973e-02
9.090909e-01	9.410941e-02
1.161616e+00	9.110911e-02
1.414141e+00	8.820882e-02
1.666667e+00	8.550855e-02
1.919192e+00	8.280828e-02
2.171717e+00	8.020802e-02
2.424242e+00	7.770777e-02
2.676768e+00	7.530753e-02
2.929293e+00	7.300730e-02
3.181818e+00	7.080708e-02
3.434343e+00	6.860686e-02
3.686869e+00	6.650665e-02
3.939394e+00	6.450645e-02
4.191919e+00	6.260626e-02
4.444444e+00	6.070607e-02
4.696970e+00	5.890589e-02
4.949495e+00	5.710571e-02
5.202020e+00	5.540554e-02
5.454545e+00	5.380538e-02
5.707071e+00	5.220522e-02
5.959596e+00	5.060506e-02
6.212121e+00	4.910491e-02
6.464646e+00	4.770477e-02
6.717172e+00	4.630463e-02
6.969697e+00	4.490449e-02
7.222222e+00	4.360436e-02
7.474747e+00	4.230423e-02
7.727273e+00	4.110411e-02
7.979798e+00	3.990399e-02
8.232323e+00	3.870387e-02
8.484848e+00	3.760376e-02
8.737374e+00	3.650365e-02
8.989899e+00	3.540354e-02
9.242424e+00	3.440344e-02
9.494949e+00	3.340334e-02
9.747475e+00	3.240324e-02
1.000000e+01	3.150315e-02


==> Data/Delta_max_sim.dat <==
SNR	ULA	NA	DULA
-1.500000e+01	9.610875e-01	9.755215e-01	9.939649e-01
-1.277778e+01	9.867669e-01	9.658209e-01	8.386348e-01
-1.055556e+01	3.822374e-01	9.127424e-01	9.453660e-01
-8.333333e+00	3.345922e-02	7.472085e-02	6.722930e-01
-6.111111e+00	1.874075e-02	9.468848e-03	6.734356e-01
-3.888889e+00	1.775141e-02	7.637836e-03	6.725051e-01
-1.666667e+00	1.220814e-02	4.520354e-03	6.701840e-01
5.555556e-01	7.350353e-03	3.467360e-03	6.696984e-01
2.777778e+00	8.982583e-03	2.820664e-03	6.687054e-01
5.000000e+00	5.928316e-03	2.339990e-03	6.686246e-01


==> Data/Delta_max_sim_P_NA_unif_lin.dat <==
P	Delta
2.000000e+00	7.578408e-02
4.000000e+00	1.614109e-02
6.000000e+00	6.362182e-03
8.000000e+00	3.885695e-03
1.000000e+01	2.198335e-03
1.200000e+01	1.553138e-03
1.400000e+01	1.185570e-03
1.600000e+01	8.129328e-04
1.800000e+01	6.101967e-04
2.000000e+01	5.087584e-04
2.200000e+01	4.064056e-04


==> Data/Delta_max_sim_P_ULA_unif_lin.dat <==
P	Delta
2.000000e+00	7.578408e-02
4.000000e+00	2.662600e-02
6.000000e+00	1.300803e-02
8.000000e+00	9.050747e-03
1.000000e+01	6.175285e-03
1.200000e+01	4.408702e-03
1.400000e+01	3.705141e-03
1.600000e+01	2.944911e-03
1.800000e+01	2.428328e-03
2.000000e+01	2.076805e-03
2.200000e+01	1.908486e-03


==> Data/Delta_max_sim_P_ULA_unif_lin_none.dat <==
P	Delta
2.000000e+00	7.506488e-02
4.000000e+00	2.343618e-02
6.000000e+00	1.296047e-02
8.000000e+00	8.783004e-03
1.000000e+01	5.821499e-03
1.200000e+01	4.693357e-03
1.400000e+01	3.667505e-03
1.600000e+01	2.871171e-03
1.800000e+01	2.504503e-03
2.000000e+01	2.109832e-03
2.200000e+01	1.741886e-03
2.400000e+01	2.138823e-03
2.600000e+01	1.591728e-03
2.800000e+01	1.464173e-03
3.000000e+01	1.384344e-03
3.200000e+01	1.011360e-03
3.400000e+01	1.175559e-03
3.600000e+01	9.863500e-04
3.800000e+01	8.082776e-04
4.000000e+01	7.588855e-04
4.200000e+01	6.921596e-04
4.400000e+01	6.777755e-04
4.600000e+01	6.363168e-04
4.800000e+01	5.680394e-04
5.000000e+01	5.821053e-04


==> Data/Delta_max_sim_SNR_DULA_unif.dat <==
SNR	Delta
-1.500000e+01	8.920757e-01
-1.368421e+01	9.874208e-01
-1.236842e+01	9.920061e-01
-1.105263e+01	9.434170e-01
-9.736842e+00	6.714082e-01
-8.421053e+00	7.107574e-01
-7.105263e+00	6.714594e-01
-5.789474e+00	6.700198e-01
-4.473684e+00	6.698608e-01
-3.157895e+00	6.688309e-01
-1.842105e+00	6.685160e-01
-5.263158e-01	6.683426e-01
7.894737e-01	6.683252e-01
2.105263e+00	6.682846e-01
3.421053e+00	6.684734e-01
4.736842e+00	6.679751e-01
6.052632e+00	6.680531e-01
7.368421e+00	6.684699e-01
8.684211e+00	6.685054e-01
1.000000e+01	6.686181e-01


==> Data/Delta_max_sim_SNR_NA_unif.dat <==
SNR	Delta
-1.500000e+01	9.996681e-01
-1.368421e+01	9.997094e-01
-1.236842e+01	9.999831e-01
-1.105263e+01	9.983030e-01
-9.736842e+00	9.996286e-01
-8.421053e+00	9.986347e-01
-7.105263e+00	6.759433e-03
-5.789474e+00	5.949613e-03
-4.473684e+00	4.306219e-03
-3.157895e+00	4.841862e-03
-1.842105e+00	3.770185e-03
-5.263158e-01	2.840596e-03
7.894737e-01	2.655389e-03
2.105263e+00	2.083774e-03
3.421053e+00	1.786106e-03
4.736842e+00	1.636669e-03
6.052632e+00	1.569801e-03
7.368421e+00	1.170163e-03
8.684211e+00	1.091055e-03
1.000000e+01	1.017792e-03


==> Data/Delta_max_sim_SNR_ULA_unif.dat <==
SNR	Delta
-1.500000e+01	9.901939e-01
-1.368421e+01	9.768234e-01
-1.236842e+01	9.858576e-01
-1.105263e+01	9.755080e-01
-9.736842e+00	5.754735e-01
-8.421053e+00	3.670967e-02
-7.105263e+00	1.835611e-02
-5.789474e+00	1.494755e-02
-4.473684e+00	1.231928e-02
-3.157895e+00	1.110083e-02
-1.842105e+00	8.878267e-03
-5.263158e-01	9.571105e-03
7.894737e-01	6.989861e-03
2.105263e+00	6.859841e-03
3.421053e+00	6.310766e-03
4.736842e+00	4.293405e-03
6.052632e+00	4.310716e-03
7.368421e+00	3.137363e-03
8.684211e+00	2.844115e-03
1.000000e+01	2.398733e-03


==> Data/beampatterns.dat <==
Delta	B_ula	B_nst	B_sula
0.000000e+00	1.000000e+00	1.000000e+00	1.000000e+00
1.001001e-03	9.999592e-01	9.995390e-01	9.996329e-01
2.002002e-03	9.998368e-01	9.981569e-01	9.985321e-01
3.003003e-03	9.996329e-01	9.958568e-01	9.966989e-01
4.004004e-03	9.993474e-01	9.926435e-01	9.941359e-01
5.005005e-03	9.989805e-01	9.885238e-01	9.908463e-01
6.006006e-03	9.985321e-01	9.835066e-01	9.868345e-01
7.007007e-03	9.980023e-01	9.776028e-01	9.821055e-01
8.008008e-03	9.973912e-01	9.708250e-01	9.766657e-01
9.009009e-03	9.966989e-01	9.631879e-01	9.705221e-01
1.001001e-02	9.959256e-01	9.547083e-01	9.636826e-01
1.101101e-02	9.950712e-01	9.454049e-01	9.561562e-01
1.201201e-02	9.941359e-01	9.352982e-01	9.479526e-01
1.301301e-02	9.931199e-01	9.244108e-01	9.390825e-01
1.401401e-02	9.920233e-01	9.127675e-01	9.295573e-01
1.501502e-02	9.908463e-01	9.003949e-01	9.193894e-01
1.601602e-02	9.895891e-01	8.873215e-01	9.085920e-01
1.701702e-02	9.882517e-01	8.735783e-01	8.971789e-01
1.801802e-02	9.868345e-01	8.591979e-01	8.851649e-01
1.901902e-02	9.853375e-01	8.442153e-01	8.725656e-01
2.002002e-02	9.837612e-01	8.286677e-01	8.593970e-01
2.102102e-02	9.821055e-01	8.125944e-01	8.456761e-01
2.202202e-02	9.803709e-01	7.960371e-01	8.314205e-01
2.302302e-02	9.785576e-01	7.790397e-01	8.166484e-01
2.402402e-02	9.766657e-01	7.616489e-01	8.013787e-01
2.502503e-02	9.746957e-01	7.439135e-01	7.856309e-01
2.602603e-02	9.726477e-01	7.258855e-01	7.694250e-01
2.702703e-02	9.705221e-01	7.076193e-01	7.527816e-01
2.802803e-02	9.683192e-01	6.891725e-01	7.357217e-01
2.902903e-02	9.660392e-01	6.706058e-01	7.182669e-01
3.003003e-02	9.636826e-01	6.519832e-01	7.004392e-01
3.103103e-02	9.612497e-01	6.333720e-01	6.822609e-01
3.203203e-02	9.587407e-01	6.148435e-01	6.637550e-01
3.303303e-02	9.561562e-01	5.964724e-01	6.449444e-01
3.403403e-02	9.534964e-01	5.783377e-01	6.258526e-01
3.503504e-02	9.507617e-01	5.605220e-01	6.065033e-01
3.603604e-02	9.479526e-01	5.431122e-01	5.869205e-01
3.703704e-02	9.450694e-01	5.261987e-01	5.671282e-01
3.803804e-02	9.421125e-01	5.098753e-01	5.471507e-01
3.903904e-02	9.390825e-01	4.942389e-01	5.270125e-01
4.004004e-02	9.359796e-01	4.793879e-01	5.067381e-01
4.104104e-02	9.328044e-01	4.654215e-01	4.863521e-01
4.204204e-02	9.295573e-01	4.524378e-01	4.658790e-01
4.304304e-02	9.262388e-01	4.405313e-01	4.453434e-01
4.404404e-02	9.228493e-01	4.297906e-01	4.247698e-01
4.504505e-02	9.193894e-01	4.202954e-01	4.041827e-01
4.604605e-02	9.158595e-01	4.121129e-01	3.836064e-01
4.704705e-02	9.122602e-01	4.052945e-01	3.630649e-01
4.804805e-02	9.085920e-01	3.998735e-01	3.425824e-01
4.904905e-02	9.048553e-01	3.958620e-01	3.221824e-01
5.005005e-02	9.010508e-01	3.932498e-01	3.018885e-01
5.105105e-02	8.971789e-01	3.920040e-01	2.817238e-01
5.205205e-02	8.932403e-01	3.920703e-01	2.617112e-01
5.305305e-02	8.892354e-01	3.933744e-01	2.418731e-01
5.405405e-02	8.851649e-01	3.958256e-01	2.222316e-01
5.505506e-02	8.810294e-01	3.993202e-01	2.028083e-01
5.605606e-02	8.768294e-01	4.037450e-01	1.836245e-01
5.705706e-02	8.725656e-01	4.089817e-01	1.647009e-01
5.805806e-02	8.682385e-01	4.149096e-01	1.460576e-01
5.905906e-02	8.638487e-01	4.214090e-01	1.277143e-01
6.006006e-02	8.593970e-01	4.283636e-01	1.096902e-01
6.106106e-02	8.548838e-01	4.356617e-01	9.200368e-02
6.206206e-02	8.503100e-01	4.431982e-01	7.467266e-02
6.306306e-02	8.456761e-01	4.508746e-01	5.771437e-02
6.406406e-02	8.409827e-01	4.586001e-01	4.114539e-02
6.506507e-02	8.362306e-01	4.662912e-01	2.498161e-02
6.606607e-02	8.314205e-01	4.738720e-01	9.238211e-03
6.706707e-02	8.265529e-01	4.812737e-01	6.070348e-03
6.806807e-02	8.216287e-01	4.884344e-01	2.093035e-02
6.906907e-02	8.166484e-01	4.952989e-01	3.532884e-02
7.007007e-02	8.116128e-01	5.018179e-01	4.925363e-02
7.107107e-02	8.065227e-01	5.079482e-01	6.269332e-02
7.207207e-02	8.013787e-01	5.136517e-01	7.563733e-02
7.307307e-02	7.961816e-01	5.188956e-01	8.807588e-02
7.407407e-02	7.909321e-01	5.236518e-01	1.000000e-01
7.507508e-02	7.856309e-01	5.278966e-01	1.114016e-01
7.607608e-02	7.802788e-01	5.316105e-01	1.222733e-01
7.707708e-02	7.748766e-01	5.347779e-01	1.326087e-01
7.807808e-02	7.694250e-01	5.373871e-01	1.424023e-01
7.907908e-02	7.639248e-01	5.394297e-01	1.516492e-01
8.008008e-02	7.583767e-01	5.409009e-01	1.603456e-01
8.108108e-02	7.527816e-01	5.417988e-01	1.684884e-01
8.208208e-02	7.471402e-01	5.421250e-01	1.760755e-01
8.308308e-02	7.414533e-01	5.418837e-01	1.831055e-01
8.408408e-02	7.357217e-01	5.410822e-01	1.895780e-01
8.508509e-02	7.299462e-01	5.397304e-01	1.954932e-01
8.608609e-02	7.241277e-01	5.378410e-01	2.008524e-01
8.708709e-02	7.182669e-01	5.354292e-01	2.056576e-01
8.808809e-02	7.123646e-01	5.325129e-01	2.099116e-01
8.908909e-02	7.064218e-01	5.291125e-01	2.136181e-01
9.009009e-02	7.004392e-01	5.252507e-01	2.167815e-01
9.109109e-02	6.944176e-01	5.209528e-01	2.194071e-01
9.209209e-02	6.883579e-01	5.162463e-01	2.215008e-01
9.309309e-02	6.822609e-01	5.111611e-01	2.230693e-01
9.409409e-02	6.761276e-01	5.057294e-01	2.241202e-01
9.509510e-02	6.699586e-01	4.999855e-01	2.246617e-01
9.609610e-02	6.637550e-01	4.939661e-01	2.247026e-01
9.709710e-02	6.575175e-01	4.877097e-01	2.242526e-01
9.809810e-02	6.512470e-01	4.812572e-01	2.233220e-01
9.909910e-02	6.449444e-01	4.746509e-01	2.219215e-01
1.001001e-01	6.386106e-01	4.679355e-01	2.200628e-01
1.011011e-01	6.322463e-01	4.611568e-01	2.177578e-01
1.021021e-01	6.258526e-01	4.543623e-01	2.150194e-01
1.031031e-01	6.194303e-01	4.476007e-01	2.118607e-01
1.041041e-01	6.129802e-01	4.409214e-01	2.082954e-01
1.051051e-01	6.065033e-01	4.343745e-01	2.043378e-01
1.061061e-01	6.000005e-01	4.280102e-01	2.000026e-01
1.071071e-01	5.934726e-01	4.218781e-01	1.953048e-01
1.081081e-01	5.869205e-01	4.160271e-01	1.902601e-01
1.091091e-01	5.803451e-01	4.105043e-01	1.848844e-01
1.101101e-01	5.737474e-01	4.053546e-01	1.791938e-01
1.111111e-01	5.671282e-01	4.006199e-01	1.732051e-01
1.121121e-01	5.604884e-01	3.963381e-01	1.669350e-01
1.131131e-01	5.538289e-01	3.925426e-01	1.604008e-01
1.141141e-01	5.471507e-01	3.892616e-01	1.536197e-01
1.151151e-01	5.404546e-01	3.865172e-01	1.466094e-01
1.161161e-01	5.337416e-01	3.843250e-01	1.393875e-01
1.171171e-01	5.270125e-01	3.826937e-01	1.319720e-01
1.181181e-01	5.202683e-01	3.816248e-01	1.243808e-01
1.191191e-01	5.135099e-01	3.811125e-01	1.166319e-01
1.201201e-01	5.067381e-01	3.811439e-01	1.087435e-01
1.211211e-01	4.999540e-01	3.816994e-01	1.007336e-01
1.221221e-01	4.931583e-01	3.827532e-01	9.262025e-02
1.231231e-01	4.863521e-01	3.842737e-01	8.442154e-02
1.241241e-01	4.795362e-01	3.862244e-01	7.615539e-02
1.251251e-01	4.727115e-01	3.885651e-01	6.783962e-02
1.261261e-01	4.658790e-01	3.912519e-01	5.949193e-02
1.271271e-01	4.590395e-01	3.942389e-01	5.112983e-02
1.281281e-01	4.521940e-01	3.974786e-01	4.277064e-02
1.291291e-01	4.453434e-01	4.009225e-01	3.443145e-02
1.301301e-01	4.384885e-01	4.045221e-01	2.612911e-02
1.311311e-01	4.316304e-01	4.082295e-01	1.788016e-02
1.321321e-01	4.247698e-01	4.119975e-01	9.700857e-03
1.331331e-01	4.179077e-01	4.157807e-01	1.607108e-03
1.341341e-01	4.110451e-01	4.195350e-01	6.385531e-03
1.351351e-01	4.041827e-01	4.232187e-01	1.426189e-02
1.361361e-01	3.973215e-01	4.267922e-01	2.200720e-02
1.371371e-01	3.904624e-01	4.302182e-01	2.960713e-02
1.381381e-01	3.836064e-01	4.334622e-01	3.704779e-02
1.391391e-01	3.767541e-01	4.364919e-01	4.431577e-02
1.401401e-01	3.699067e-01	4.392778e-01	5.139814e-02
1.411411e-01	3.630649e-01	4.417932e-01	5.828248e-02
1.421421e-01	3.562297e-01	4.440138e-01	6.495692e-02
1.431431e-01	3.494019e-01	4.459180e-01	7.141010e-02
1.441441e-01	3.425824e-01	4.474868e-01	7.763124e-02
1.451451e-01	3.357721e-01	4.487039e-01	8.361012e-02
1.461461e-01	3.289718e-01	4.495553e-01	8.933712e-02
1.471471e-01	3.221824e-01	4.500296e-01	9.480322e-02
1.481481e-01	3.154049e-01	4.501178e-01	1.000000e-01
1.491491e-01	3.086399e-01	4.498135e-01	1.049197e-01
1.501502e-01	3.018885e-01	4.491124e-01	1.095550e-01
1.511512e-01	2.951515e-01	4.480129e-01	1.138996e-01
1.521522e-01	2.884296e-01	4.465152e-01	1.179474e-01
1.531532e-01	2.817238e-01	4.446223e-01	1.216933e-01
1.541542e-01	2.750349e-01	4.423392e-01	1.251327e-01
1.551552e-01	2.683638e-01	4.396730e-01	1.282616e-01
1.561562e-01	2.617112e-01	4.366332e-01	1.310767e-01
1.571572e-01	2.550780e-01	4.332316e-01	1.335755e-01
1.581582e-01	2.484650e-01	4.294818e-01	1.357559e-01
1.591592e-01	2.418731e-01	4.253998e-01	1.376167e-01
1.601602e-01	2.353030e-01	4.210037e-01	1.391572e-01
1.611612e-01	2.287555e-01	4.163138e-01	1.403773e-01
1.621622e-01	2.222316e-01	4.113524e-01	1.412777e-01
1.631632e-01	2.157318e-01	4.061439e-01	1.418596e-01
1.641642e-01	2.092572e-01	4.007150e-01	1.421250e-01
1.651652e-01	2.028083e-01	3.950941e-01	1.420763e-01
1.661662e-01	1.963861e-01	3.893118e-01	1.417167e-01
1.671672e-01	1.899912e-01	3.834009e-01	1.410497e-01
1.681682e-01	1.836245e-01	3.773957e-01	1.400798e-01
1.691692e-01	1.772867e-01	3.713327e-01	1.388118e-01
1.701702e-01	1.709786e-01	3.652498e-01	1.372511e-01
1.711712e-01	1.647009e-01	3.591866e-01	1.354037e-01
1.721722e-01	1.584543e-01	3.531840e-01	1.332760e-01
1.731732e-01	1.522396e-01	3.472840e-01	1.308751e-01
1.741742e-01	1.460576e-01	3.415294e-01	1.282083e-01
1.751752e-01	1.399089e-01	3.359633e-01	1.252838e-01
1.761762e-01	1.337942e-01	3.306287e-01	1.221099e-01
1.771772e-01	1.277143e-01	3.255680e-01	1.186955e-01
1.781782e-01	1.216699e-01	3.208222e-01	1.150498e-01
1.791792e-01	1.156616e-01	3.164305e-01	1.111825e-01
1.801802e-01	1.096902e-01	3.124294e-01	1.071036e-01
1.811812e-01	1.037563e-01	3.088517e-01	1.028235e-01
1.821822e-01	9.786056e-02	3.057262e-01	9.835300e-02
1.831832e-01	9.200368e-02	3.030763e-01	9.370298e-02
1.841842e-01	8.618631e-02	3.009200e-01	8.888479e-02
1.851852e-01	8.040909e-02	2.992690e-01	8.390996e-02
1.861862e-01	7.467266e-02	2.981282e-01	7.879029e-02
1.871872e-01	6.897765e-02	2.974959e-01	7.353774e-02
1.881882e-01	6.332468e-02	2.973633e-01	6.816448e-02
1.891892e-01	5.771437e-02	2.977151e-01	6.268284e-02
1.901902e-01	5.214732e-02	2.985296e-01	5.710527e-02
1.911912e-01	4.662413e-02	2.997794e-01	5.144432e-02
1.921922e-01	4.114539e-02	3.014324e-01	4.571262e-02
1.931932e-01	3.571168e-02	3.034520e-01	3.992288e-02
1.941942e-01	3.032356e-02	3.057983e-01	3.408779e-02
1.951952e-01	2.498161e-02	3.084290e-01	2.822009e-02
1.961962e-01	1.968637e-02	3.113000e-01	2.233248e-02
1.971972e-01	1.443839e-02	3.143662e-01	1.643760e-02
1.981982e-01	9.238211e-03	3.175825e-01	1.054804e-02
1.991992e-01	4.086349e-03	3.209038e-01	4.676278e-03
2.002002e-01	1.016673e-03	3.242860e-01	1.165317e-03
2.012012e-01	6.070348e-03	3.276863e-01	6.964530e-03
2.022022e-01	1.107418e-02	3.310632e-01	1.270931e-02
2.032032e-01	1.602767e-02	3.343774e-01	1.838779e-02
2.042042e-01	2.093035e-02	3.375912e-01	2.398834e-02
2.052052e-01	2.578174e-02	3.406694e-01	2.949953e-02
2.062062e-01	3.058139e-02	3.435788e-01	3.491022e-02
2.072072e-01	3.532884e-02	3.462886e-01	4.020953e-02
2.082082e-01	4.002364e-02	3.487701e-01	4.538687e-02
2.092092e-01	4.466538e-02	3.509972e-01	5.043199e-02
2.102102e-01	4.925363e-02	3.529459e-01	5.533495e-02
2.112112e-01	5.378796e-02	3.545945e-01	6.008620e-02
2.122122e-01	5.826799e-02	3.559235e-01	6.467652e-02
2.132132e-01	6.269332e-02	3.569156e-01	6.909709e-02
2.142142e-01	6.706357e-02	3.575556e-01	7.333952e-02
2.152152e-01	7.137836e-02	3.578306e-01	7.739581e-02
2.162162e-01	7.563733e-02	3.577295e-01	8.125839e-02
2.172172e-01	7.984014e-02	3.572433e-01	8.492015e-02
2.182182e-01	8.398643e-02	3.563651e-01	8.837442e-02
2.192192e-01	8.807588e-02	3.550897e-01	9.161501e-02
2.202202e-01	9.210816e-02	3.534140e-01	9.463621e-02
2.212212e-01	9.608297e-02	3.513369e-01	9.743279e-02
2.222222e-01	1.000000e-01	3.488588e-01	1.000000e-01
2.232232e-01	1.038590e-01	3.459822e-01	1.023336e-01
2.242242e-01	1.076596e-01	3.427115e-01	1.044299e-01
2.252252e-01	1.114016e-01	3.390528e-01	1.062857e-01
2.262262e-01	1.150847e-01	3.350140e-01	1.078982e-01
2.272272e-01	1.187087e-01	3.306051e-01	1.092653e-01
2.282282e-01	1.222733e-01	3.258377e-01	1.103854e-01
2.292292e-01	1.257783e-01	3.207255e-01	1.112573e-01
2.302302e-01	1.292235e-01	3.152840e-01	1.118803e-01
2.312312e-01	1.326087e-01	3.095310e-01	1.122545e-01
2.322322e-01	1.359337e-01	3.034861e-01	1.123802e-01
2.332332e-01	1.391983e-01	2.971713e-01	1.122584e-01
2.342342e-01	1.424023e-01	2.906107e-01	1.118905e-01
2.352352e-01	1.455455e-01	2.838310e-01	1.112785e-01
2.362362e-01	1.486279e-01	2.768615e-01	1.104248e-01
2.372372e-01	1.516492e-01	2.697343e-01	1.093325e-01
2.382382e-01	1.546093e-01	2.624844e-01	1.080049e-01
2.392392e-01	1.575082e-01	2.551500e-01	1.064460e-01
2.402402e-01	1.603456e-01	2.477729e-01	1.046602e-01
2.412412e-01	1.631215e-01	2.403986e-01	1.026522e-01
2.422422e-01	1.658358e-01	2.330765e-01	1.004274e-01
2.432432e-01	1.684884e-01	2.258603e-01	9.799143e-02
2.442442e-01	1.710793e-01	2.188078e-01	9.535050e-02
2.452452e-01	1.736083e-01	2.119815e-01	9.251110e-02
2.462462e-01	1.760755e-01	2.054477e-01	8.948015e-02
2.472472e-01	1.784808e-01	1.992765e-01	8.626495e-02
2.482482e-01	1.808241e-01	1.935410e-01	8.287313e-02
2.492492e-01	1.831055e-01	1.883156e-01	7.931269e-02
2.502503e-01	1.853250e-01	1.836743e-01	7.559193e-02
2.512513e-01	1.874824e-01	1.796882e-01	7.171948e-02
2.522523e-01	1.895780e-01	1.764225e-01	6.770422e-02
2.532533e-01	1.916116e-01	1.739331e-01	6.355531e-02
2.542543e-01	1.935833e-01	1.722634e-01	5.928218e-02
2.552553e-01	1.954932e-01	1.714411e-01	5.489445e-02
2.562563e-01	1.973413e-01	1.714764e-01	5.040196e-02
2.572573e-01	1.991277e-01	1.723613e-01	4.581475e-02
2.582583e-01	2.008524e-01	1.740698e-01	4.114299e-02
2.592593e-01	2.025156e-01	1.765598e-01	3.639702e-02
2.602603e-01	2.041173e-01	1.797761e-01	3.158730e-02
2.612613e-01	2.056576e-01	1.836538e-01	2.672437e-02
2.622623e-01	2.071367e-01	1.881217e-01	2.181886e-02
2.632633e-01	2.085547e-01	1.931055e-01	1.688146e-02
2.642643e-01	2.099116e-01	1.985303e-01	1.192287e-02
2.652653e-01	2.112078e-01	2.043234e-01	6.953829e-03
2.662663e-01	2.124432e-01	2.104150e-01	1.985046e-03
2.672673e-01	2.136181e-01	2.167398e-01	2.972796e-03
2.682683e-01	2.147327e-01	2.232371e-01	7.909072e-03
2.692693e-01	2.157871e-01	2.298515e-01	1.281323e-02
2.702703e-01	2.167815e-01	2.365323e-01	1.767483e-02
2.712713e-01	2.177162e-01	2.432340e-01	2.248352e-02
2.722723e-01	2.185913e-01	2.499154e-01	2.722913e-02
2.732733e-01	2.194071e-01	2.565398e-01	3.190162e-02
2.742743e-01	2.201638e-01	2.630746e-01	3.649114e-02
2.752753e-01	2.208616e-01	2.694908e-01	4.098804e-02
2.762763e-01	2.215008e-01	2.757629e-01	4.538289e-02
2.772773e-01	2.220816e-01	2.818687e-01	4.966651e-02
2.782783e-01	2.226044e-01	2.877887e-01	5.382997e-02
2.792793e-01	2.230693e-01	2.935063e-01	5.786460e-02
2.802803e-01	2.234767e-01	2.990077e-01	6.176204e-02
2.812813e-01	2.238269e-01	3.042810e-01	6.551424e-02
2.822823e-01	2.241202e-01	3.093170e-01	6.911347e-02
2.832833e-01	2.243569e-01	3.141083e-01	7.255233e-02
2.842843e-01	2.245373e-01	3.186498e-01	7.582379e-02
2.852853e-01	2.246617e-01	3.229381e-01	7.892118e-02
2.862863e-01	2.247305e-01	3.269716e-01	8.183821e-02
2.872873e-01	2.247440e-01	3.307506e-01	8.456899e-02
2.882883e-01	2.247026e-01	3.342769e-01	8.710803e-02
2.892893e-01	2.246067e-01	3.375539e-01	8.945026e-02
2.902903e-01	2.244566e-01	3.405865e-01	9.159102e-02
2.912913e-01	2.242526e-01	3.433811e-01	9.352610e-02
2.922923e-01	2.239953e-01	3.459452e-01	9.525172e-02
2.932933e-01	2.236849e-01	3.482880e-01	9.676457e-02
2.942943e-01	2.233220e-01	3.504194e-01	9.806176e-02
2.952953e-01	2.229068e-01	3.523507e-01	9.914088e-02
2.962963e-01	2.224398e-01	3.540942e-01	1.000000e-01
2.972973e-01	2.219215e-01	3.556631e-01	1.006376e-01
2.982983e-01	2.213523e-01	3.570714e-01	1.010527e-01
2.992993e-01	2.207325e-01	3.583337e-01	1.012448e-01
3.003003e-01	2.200628e-01	3.594654e-01	1.012138e-01
3.013013e-01	2.193434e-01	3.604822e-01	1.009600e-01
3.023023e-01	2.185750e-01	3.614005e-01	1.004845e-01
3.033033e-01	2.177578e-01	3.622363e-01	9.978839e-02
3.043043e-01	2.168926e-01	3.630063e-01	9.887361e-02
3.053053e-01	2.159796e-01	3.637267e-01	9.774239e-02
3.063063e-01	2.150194e-01	3.644135e-01	9.639745e-02
3.073073e-01	2.140125e-01	3.650825e-01	9.484195e-02
3.083083e-01	2.129595e-01	3.657487e-01	9.307949e-02
3.093093e-01	2.118607e-01	3.664267e-01	9.111411e-02
3.103103e-01	2.107167e-01	3.671297e-01	8.895027e-02
3.113113e-01	2.095281e-01	3.678704e-01	8.659285e-02
3.123123e-01	2.082954e-01	3.686600e-01	8.404711e-02
3.133133e-01	2.070191e-01	3.695085e-01	8.131873e-02
3.143143e-01	2.056997e-01	3.704245e-01	7.841377e-02
3.153153e-01	2.043378e-01	3.714148e-01	7.533864e-02
3.163163e-01	2.029340e-01	3.724850e-01	7.210011e-02
3.173173e-01	2.014887e-01	3.736386e-01	6.870530e-02
3.183183e-01	2.000026e-01	3.748777e-01	6.516164e-02
3.193193e-01	1.984762e-01	3.762024e-01	6.147688e-02
3.203203e-01	1.969101e-01	3.776111e-01	5.765906e-02
3.213213e-01	1.953048e-01	3.791005e-01	5.371650e-02
3.223223e-01	1.936610e-01	3.806655e-01	4.965777e-02
3.233233e-01	1.919793e-01	3.822996e-01	4.549168e-02
3.243243e-01	1.902601e-01	3.839944e-01	4.122727e-02
3.253253e-01	1.885042e-01	3.857404e-01	3.687379e-02
3.263263e-01	1.867121e-01	3.875264e-01	3.244066e-02
3.273273e-01	1.848844e-01	3.893402e-01	2.793748e-02
3.283283e-01	1.830217e-01	3.911684e-01	2.337397e-02
3.293293e-01	1.811246e-01	3.929968e-01	1.876000e-02
3.303303e-01	1.791938e-01	3.948102e-01	1.410555e-02
3.313313e-01	1.772299e-01	3.965929e-01	9.420643e-03
3.323323e-01	1.752334e-01	3.983284e-01	4.715409e-03
3.333333e-01	1.732051e-01	4.000000e-01	5.941394e-16
3.343343e-01	1.711455e-01	4.015908e-01	4.715409e-03
3.353353e-01	1.690552e-01	4.030836e-01	9.420643e-03
3.363363e-01	1.669350e-01	4.044612e-01	1.410555e-02
3.373373e-01	1.647854e-01	4.057068e-01	1.876000e-02
3.383383e-01	1.626071e-01	4.068034e-01	2.337397e-02
3.393393e-01	1.604008e-01	4.077345e-01	2.793748e-02
3.403403e-01	1.581670e-01	4.084840e-01	3.244066e-02
3.413413e-01	1.559064e-01	4.090365e-01	3.687379e-02
3.423423e-01	1.536197e-01	4.093768e-01	4.122727e-02
3.433433e-01	1.513075e-01	4.094905e-01	4.549168e-02
3.443443e-01	1.489705e-01	4.093639e-01	4.965777e-02
3.453453e-01	1.466094e-01	4.089842e-01	5.371650e-02
3.463463e-01	1.442247e-01	4.083392e-01	5.765906e-02
3.473473e-01	1.418172e-01	4.074176e-01	6.147688e-02
3.483483e-01	1.393875e-01	4.062089e-01	6.516164e-02
3.493493e-01	1.369363e-01	4.047038e-01	6.870530e-02
3.503504e-01	1.344643e-01	4.028935e-01	7.210011e-02
3.513514e-01	1.319720e-01	4.007706e-01	7.533864e-02
3.523524e-01	1.294602e-01	3.983284e-01	7.841377e-02
3.533534e-01	1.269296e-01	3.955613e-01	8.131873e-02
3.543544e-01	1.243808e-01	3.924645e-01	8.404711e-02
3.553554e-01	1.218145e-01	3.890344e-01	8.659285e-02
3.563564e-01	1.192313e-01	3.852685e-01	8.895027e-02
3.573574e-01	1.166319e-01	3.811650e-01	9.111411e-02
3.583584e-01	1.140171e-01	3.767232e-01	9.307949e-02
3.593594e-01	1.113874e-01	3.719435e-01	9.484195e-02
3.603604e-01	1.087435e-01	3.668273e-01	9.639745e-02
3.613614e-01	1.060861e-01	3.613766e-01	9.774239e-02
3.623624e-01	1.034159e-01	3.555949e-01	9.887361e-02
3.633634e-01	1.007336e-01	3.494862e-01	9.978839e-02
3.643644e-01	9.803973e-02	3.430555e-01	1.004845e-01
3.653654e-01	9.533507e-02	3.363090e-01	1.009600e-01
3.663664e-01	9.262025e-02	3.292533e-01	1.012138e-01
3.673674e-01	8.989594e-02	3.218961e-01	1.012448e-01
3.683684e-01	8.716282e-02	3.142461e-01	1.010527e-01
3.693694e-01	8.442154e-02	3.063124e-01	1.006376e-01
3.703704e-01	8.167277e-02	2.981051e-01	1.000000e-01
3.713714e-01	7.891716e-02	2.896350e-01	9.914088e-02
3.723724e-01	7.615539e-02	2.809137e-01	9.806176e-02
3.733734e-01	7.338810e-02	2.719533e-01	9.676457e-02
3.743744e-01	7.061596e-02	2.627666e-01	9.525172e-02
3.753754e-01	6.783962e-02	2.533671e-01	9.352610e-02
3.763764e-01	6.505973e-02	2.437687e-01	9.159102e-02
3.773774e-01	6.227695e-02	2.339860e-01	8.945026e-02
3.783784e-01	5.949193e-02	2.240339e-01	8.710803e-02
3.793794e-01	5.670530e-02	2.139280e-01	8.456899e-02
3.803804e-01	5.391772e-02	2.036841e-01	8.183821e-02
3.813814e-01	5.112983e-02	1.933185e-01	7.892118e-02
3.823824e-01	4.834226e-02	1.828477e-01	7.582379e-02
3.833834e-01	4.555565e-02	1.722888e-01	7.255233e-02
3.843844e-01	4.277064e-02	1.616589e-01	6.911347e-02
3.853854e-01	3.998785e-02	1.509752e-01	6.551424e-02
3.863864e-01	3.720792e-02	1.402554e-01	6.176204e-02
3.873874e-01	3.443145e-02	1.295172e-01	5.786460e-02
3.883884e-01	3.165909e-02	1.187783e-01	5.382997e-02
3.893894e-01	2.889144e-02	1.080565e-01	4.966651e-02
3.903904e-01	2.612911e-02	9.736969e-02	4.538289e-02
3.913914e-01	2.337272e-02	8.673563e-02	4.098804e-02
3.923924e-01	2.062287e-02	7.617206e-02	3.649114e-02
3.933934e-01	1.788016e-02	6.569657e-02	3.190162e-02
3.943944e-01	1.514520e-02	5.532664e-02	2.722913e-02
3.953954e-01	1.241856e-02	4.507953e-02	2.248352e-02
3.963964e-01	9.700857e-03	3.497227e-02	1.767483e-02
3.973974e-01	6.992659e-03	2.502162e-02	1.281323e-02
3.983984e-01	4.294550e-03	1.524405e-02	7.909072e-03
3.993994e-01	1.607108e-03	5.655659e-03	2.972796e-03
4.004004e-01	1.069097e-03	3.727804e-03	1.985046e-03
4.014014e-01	3.733497e-03	1.289102e-02	6.953829e-03
4.024024e-01	6.385531e-03	2.181911e-02	1.192287e-02
4.034034e-01	9.024642e-03	3.049769e-02	1.688146e-02
4.044044e-01	1.165028e-02	3.891287e-02	2.181886e-02
4.054054e-01	1.426189e-02	4.705130e-02	2.672437e-02
4.064064e-01	1.685894e-02	5.490022e-02	3.158730e-02
4.074074e-01	1.944088e-02	6.244746e-02	3.639702e-02
4.084084e-01	2.200720e-02	6.968146e-02	4.114299e-02
4.094094e-01	2.455736e-02	7.659133e-02	4.581475e-02
4.104104e-01	2.709084e-02	8.316685e-02	5.040196e-02
4.114114e-01	2.960713e-02	8.939849e-02	5.489445e-02
4.124124e-01	3.210572e-02	9.527744e-02	5.928218e-02
4.134134e-01	3.458610e-02	1.007956e-01	6.355531e-02
4.144144e-01	3.704779e-02	1.059457e-01	6.770422e-02
4.154154e-01	3.949028e-02	1.107212e-01	7.171948e-02
4.164164e-01	4.191310e-02	1.151163e-01	7.559193e-02
4.174174e-01	4.431577e-02	1.191260e-01	7.931269e-02
4.184184e-01	4.669780e-02	1.227461e-01	8.287313e-02
4.194194e-01	4.905875e-02	1.259735e-01	8.626495e-02
4.204204e-01	5.139814e-02	1.288054e-01	8.948015e-02
4.214214e-01	5.371552e-02	1.312403e-01	9.251110e-02
4.224224e-01	5.601045e-02	1.332773e-01	9.535050e-02
4.234234e-01	5.828248e-02	1.349165e-01	9.799143e-02
4.244244e-01	6.053119e-02	1.361586e-01	1.004274e-01
4.254254e-01	6.275614e-02	1.370055e-01	1.026522e-01
4.264264e-01	6.495692e-02	1.374597e-01	1.046602e-01
4.274274e-01	6.713311e-02	1.375245e-01	1.064460e-01
4.284284e-01	6.928430e-02	1.372044e-01	1.080049e-01
4.294294e-01	7.141010e-02	1.365044e-01	1.093325e-01
4.304304e-01	7.351011e-02	1.354305e-01	1.104248e-01
4.314314e-01	7.558395e-02	1.339896e-01	1.112785e-01
4.324324e-01	7.763124e-02	1.321894e-01	1.118905e-01
4.334334e-01	7.965160e-02	1.300385e-01	1.122584e-01
4.344344e-01	8.164468e-02	1.275465e-01	1.123802e-01
4.354354e-01	8.361012e-02	1.247236e-01	1.122545e-01
4.364364e-01	8.554757e-02	1.215813e-01	1.118803e-01
4.374374e-01	8.745668e-02	1.181317e-01	1.112573e-01
4.384384e-01	8.933712e-02	1.143883e-01	1.103854e-01
4.394394e-01	9.118857e-02	1.103655e-01	1.092653e-01
4.404404e-01	9.301071e-02	1.060789e-01	1.078982e-01
4.414414e-01	9.480322e-02	1.015456e-01	1.062857e-01
4.424424e-01	9.656580e-02	9.678416e-02	1.044299e-01
4.434434e-01	9.829816e-02	9.181530e-02	1.023336e-01
4.444444e-01	1.000000e-01	8.666197e-02	1.000000e-01
4.454454e-01	1.016710e-01	8.135030e-02	9.743279e-02
4.464464e-01	1.033110e-01	7.591052e-02	9.463621e-02
4.474474e-01	1.049197e-01	7.037848e-02	9.161501e-02
4.484484e-01	1.064967e-01	6.479794e-02	8.837442e-02
4.494494e-01	1.080419e-01	5.922410e-02	8.492015e-02
4.504505e-01	1.095550e-01	5.372895e-02	8.125839e-02
4.514515e-01	1.110358e-01	4.840949e-02	7.739581e-02
4.524525e-01	1.124841e-01	4.339979e-02	7.333952e-02
4.534535e-01	1.138996e-01	3.888653e-02	6.909709e-02
4.544545e-01	1.152821e-01	3.512322e-02	6.467652e-02
4.554555e-01	1.166315e-01	3.242465e-02	6.008620e-02
4.564565e-01	1.179474e-01	3.110875e-02	5.533495e-02
4.574575e-01	1.192299e-01	3.137366e-02	5.043199e-02
4.584585e-01	1.204786e-01	3.318915e-02	4.538687e-02
4.594595e-01	1.216933e-01	3.631702e-02	4.020953e-02
4.604605e-01	1.228741e-01	4.043624e-02	3.491022e-02
4.614615e-01	1.240206e-01	4.525075e-02	2.949953e-02
4.624625e-01	1.251327e-01	5.052962e-02	2.398834e-02
4.634635e-01	1.262103e-01	5.610465e-02	1.838779e-02
4.644645e-01	1.272533e-01	6.185516e-02	1.270931e-02
4.654655e-01	1.282616e-01	6.769338e-02	6.964530e-03
4.664665e-01	1.292350e-01	7.355375e-02	1.165317e-03
4.674675e-01	1.301734e-01	7.938572e-02	4.676278e-03
4.684685e-01	1.310767e-01	8.514901e-02	1.054804e-02
4.694695e-01	1.319449e-01	9.081052e-02	1.643760e-02
4.704705e-01	1.327779e-01	9.634233e-02	2.233248e-02
4.714715e-01	1.335755e-01	1.017204e-01	2.822009e-02
4.724725e-01	1.343378e-01	1.069235e-01	3.408779e-02
4.734735e-01	1.350646e-01	1.119329e-01	3.992288e-02
4.744745e-01	1.357559e-01	1.167316e-01	4.571262e-02
4.754755e-01	1.364118e-01	1.213044e-01	5.144432e-02
4.764765e-01	1.370320e-01	1.256372e-01	5.710527e-02
4.774775e-01	1.376167e-01	1.297175e-01	6.268284e-02
4.784785e-01	1.381658e-01	1.335337e-01	6.816448e-02
4.794795e-01	1.386793e-01	1.370753e-01	7.353774e-02
4.804805e-01	1.391572e-01	1.403329e-01	7.879029e-02
4.814815e-01	1.395994e-01	1.432981e-01	8.390996e-02
4.824825e-01	1.400061e-01	1.459634e-01	8.888479e-02
4.834835e-01	1.403773e-01	1.483223e-01	9.370298e-02
4.844845e-01	1.407129e-01	1.503692e-01	9.835300e-02
4.854855e-01	1.410130e-01	1.520996e-01	1.028235e-01
4.864865e-01	1.412777e-01	1.535096e-01	1.071036e-01
4.874875e-01	1.415070e-01	1.545967e-01	1.111825e-01
4.884885e-01	1.417009e-01	1.553591e-01	1.150498e-01
4.894895e-01	1.418596e-01	1.557959e-01	1.186955e-01
4.904905e-01	1.419832e-01	1.559074e-01	1.221099e-01
4.914915e-01	1.420716e-01	1.556949e-01	1.252838e-01
4.924925e-01	1.421250e-01	1.551606e-01	1.282083e-01
4.934935e-01	1.421435e-01	1.543079e-01	1.308751e-01
4.944945e-01	1.421273e-01	1.531411e-01	1.332760e-01
4.954955e-01	1.420763e-01	1.516659e-01	1.354037e-01
4.964965e-01	1.419908e-01	1.498890e-01	1.372511e-01
4.974975e-01	1.418709e-01	1.478183e-01	1.388118e-01
4.984985e-01	1.417167e-01	1.454633e-01	1.400798e-01
4.994995e-01	1.415283e-01	1.428346e-01	1.410497e-01
5.005005e-01	1.413059e-01	1.399444e-01	1.417167e-01
5.015015e-01	1.410497e-01	1.368066e-01	1.420763e-01
5.025025e-01	1.407599e-01	1.334369e-01	1.421250e-01
5.035035e-01	1.404365e-01	1.298530e-01	1.418596e-01
5.045045e-01	1.400798e-01	1.260748e-01	1.412777e-01
5.055055e-01	1.396900e-01	1.221249e-01	1.403773e-01
5.065065e-01	1.392673e-01	1.180288e-01	1.391572e-01
5.075075e-01	1.388118e-01	1.138155e-01	1.376167e-01
5.085085e-01	1.383238e-01	1.095178e-01	1.357559e-01
5.095095e-01	1.378035e-01	1.051735e-01	1.335755e-01
5.105105e-01	1.372511e-01	1.008256e-01	1.310767e-01
5.115115e-01	1.366669e-01	9.652365e-02	1.282616e-01
5.125125e-01	1.360510e-01	9.232419e-02	1.251327e-01
5.135135e-01	1.354037e-01	8.829192e-02	1.216933e-01
5.145145e-01	1.347253e-01	8.449992e-02	1.179474e-01
5.155155e-01	1.340160e-01	8.102948e-02	1.138996e-01
5.165165e-01	1.332760e-01	7.796863e-02	1.095550e-01
5.175175e-01	1.325057e-01	7.540901e-02	1.049197e-01
5.185185e-01	1.317053e-01	7.344041e-02	1.000000e-01
5.195195e-01	1.308751e-01	7.214339e-02	9.480322e-02
5.205205e-01	1.300153e-01	7.158059e-02	8.933712e-02
5.215215e-01	1.291263e-01	7.178880e-02	8.361012e-02
5.225225e-01	1.282083e-01	7.277401e-02	7.763124e-02
5.235235e-01	1.272617e-01	7.451112e-02	7.141010e-02
5.245245e-01	1.262868e-01	7.694823e-02	6.495692e-02
5.255255e-01	1.252838e-01	8.001422e-02	5.828248e-02
5.265265e-01	1.242531e-01	8.362705e-02	5.139814e-02
5.275275e-01	1.231951e-01	8.770129e-02	4.431577e-02
5.285285e-01	1.221099e-01	9.215349e-02	3.704779e-02
5.295295e-01	1.209981e-01	9.690556e-02	2.960713e-02
5.305305e-01	1.198598e-01	1.018864e-01	2.200720e-02
5.315315e-01	1.186955e-01	1.070324e-01	1.426189e-02
5.325325e-01	1.175055e-01	1.122871e-01	6.385531e-03
5.335335e-01	1.162901e-01	1.176004e-01	1.607108e-03
5.345345e-01	1.150498e-01	1.229282e-01	9.700857e-03
5.355355e-01	1.137848e-01	1.282312e-01	1.788016e-02
5.365365e-01	1.124956e-01	1.334745e-01	2.612911e-02
5.375375e-01	1.111825e-01	1.386269e-01	3.443145e-02
5.385385e-01	1.098459e-01	1.436601e-01	4.277064e-02
5.395395e-01	1.084861e-01	1.485487e-01	5.112983e-02
5.405405e-01	1.071036e-01	1.532697e-01	5.949193e-02
5.415415e-01	1.056988e-01	1.578018e-01	6.783962e-02
5.425425e-01	1.042719e-01	1.621260e-01	7.615539e-02
5.435435e-01	1.028235e-01	1.662246e-01	8.442154e-02
5.445445e-01	1.013540e-01	1.700814e-01	9.262025e-02
5.455455e-01	9.986367e-02	1.736818e-01	1.007336e-01
5.465465e-01	9.835300e-02	1.770123e-01	1.087435e-01
5.475475e-01	9.682238e-02	1.800605e-01	1.166319e-01
5.485485e-01	9.527224e-02	1.828154e-01	1.243808e-01
5.495495e-01	9.370298e-02	1.852668e-01	1.319720e-01
5.505506e-01	9.211504e-02	1.874058e-01	1.393875e-01
5.515516e-01	9.050883e-02	1.892243e-01	1.466094e-01
5.525526e-01	8.888479e-02	1.907154e-01	1.536197e-01
5.535536e-01	8.724334e-02	1.918731e-01	1.604008e-01
5.545546e-01	8.558492e-02	1.926923e-01	1.669350e-01
5.555556e-01	8.390996e-02	1.931691e-01	1.732051e-01
5.565566e-01	8.221891e-02	1.933003e-01	1.791938e-01
5.575576e-01	8.051220e-02	1.930838e-01	1.848844e-01
5.585586e-01	7.879029e-02	1.925186e-01	1.902601e-01
5.595596e-01	7.705360e-02	1.916043e-01	1.953048e-01
5.605606e-01	7.530260e-02	1.903420e-01	2.000026e-01
5.615616e-01	7.353774e-02	1.887335e-01	2.043378e-01
5.625626e-01	7.175946e-02	1.867815e-01	2.082954e-01
5.635636e-01	6.996822e-02	1.844902e-01	2.118607e-01
5.645646e-01	6.816448e-02	1.818645e-01	2.150194e-01
5.655656e-01	6.634870e-02	1.789106e-01	2.177578e-01
5.665666e-01	6.452133e-02	1.756360e-01	2.200628e-01
5.675676e-01	6.268284e-02	1.720493e-01	2.219215e-01
5.685686e-01	6.083369e-02	1.681605e-01	2.233220e-01
5.695696e-01	5.897435e-02	1.639813e-01	2.242526e-01
5.705706e-01	5.710527e-02	1.595249e-01	2.247026e-01
5.715716e-01	5.522693e-02	1.548063e-01	2.246617e-01
5.725726e-01	5.333979e-02	1.498427e-01	2.241202e-01
5.735736e-01	5.144432e-02	1.446537e-01	2.230693e-01
5.745746e-01	4.954099e-02	1.392619e-01	2.215008e-01
5.755756e-01	4.763027e-02	1.336932e-01	2.194071e-01
5.765766e-01	4.571262e-02	1.279778e-01	2.167815e-01
5.775776e-01	4.378853e-02	1.221508e-01	2.136181e-01
5.785786e-01	4.185846e-02	1.162537e-01	2.099116e-01
5.795796e-01	3.992288e-02	1.103362e-01	2.056576e-01
5.805806e-01	3.798226e-02	1.044573e-01	2.008524e-01
5.815816e-01	3.603707e-02	9.868861e-02	1.954932e-01
5.825826e-01	3.408779e-02	9.311668e-02	1.895780e-01
5.835836e-01	3.213489e-02	8.784582e-02	1.831055e-01
5.845846e-01	3.017883e-02	8.300047e-02	1.760755e-01
5.855856e-01	2.822009e-02	7.872549e-02	1.684884e-01
5.865866e-01	2.625914e-02	7.518247e-02	1.603456e-01
5.875876e-01	2.429645e-02	7.253949e-02	1.516492e-01
5.885886e-01	2.233248e-02	7.095299e-02	1.424023e-01
5.895896e-01	2.036770e-02	7.054357e-02	1.326087e-01
5.905906e-01	1.840259e-02	7.137319e-02	1.222733e-01
5.915916e-01	1.643760e-02	7.343333e-02	1.114016e-01
5.925926e-01	1.447320e-02	7.664992e-02	1.000000e-01
5.935936e-01	1.250986e-02	8.090222e-02	8.807588e-02
5.945946e-01	1.054804e-02	8.604649e-02	7.563733e-02
5.955956e-01	8.588194e-03	9.193621e-02	6.269332e-02
5.965966e-01	6.630788e-03	9.843499e-02	4.925363e-02
5.975976e-01	4.676278e-03	1.054226e-01	3.532884e-02
5.985986e-01	2.725122e-03	1.127964e-01	2.093035e-02
5.995996e-01	7.777723e-04	1.204700e-01	6.070348e-03
6.006006e-01	1.165317e-03	1.283713e-01	9.238211e-03
6.016016e-01	3.103696e-03	1.364400e-01	2.498161e-02
6.026026e-01	5.036916e-03	1.446254e-01	4.114539e-02
6.036036e-01	6.964530e-03	1.528843e-01	5.771437e-02
6.046046e-01	8.886094e-03	1.611799e-01	7.467266e-02
6.056056e-01	1.080117e-02	1.694804e-01	9.200368e-02
6.066066e-01	1.270931e-02	1.777582e-01	1.096902e-01
6.076076e-01	1.461008e-02	1.859888e-01	1.277143e-01
6.086086e-01	1.650306e-02	1.941507e-01	1.460576e-01
6.096096e-01	1.838779e-02	2.022249e-01	1.647009e-01
6.106106e-01	2.026387e-02	2.101942e-01	1.836245e-01
6.116116e-01	2.213086e-02	2.180434e-01	2.028083e-01
6.126126e-01	2.398834e-02	2.257586e-01	2.222316e-01
6.136136e-01	2.583589e-02	2.333278e-01	2.418731e-01
6.146146e-01	2.767309e-02	2.407398e-01	2.617112e-01
6.156156e-01	2.949953e-02	2.479849e-01	2.817238e-01
6.166166e-01	3.131481e-02	2.550545e-01	3.018885e-01
6.176176e-01	3.311850e-02	2.619410e-01	3.221824e-01
6.186186e-01	3.491022e-02	2.686379e-01	3.425824e-01
6.196196e-01	3.668956e-02	2.751395e-01	3.630649e-01
6.206206e-01	3.845613e-02	2.814412e-01	3.836064e-01
6.216216e-01	4.020953e-02	2.875393e-01	4.041827e-01
6.226226e-01	4.194937e-02	2.934307e-01	4.247698e-01
6.236236e-01	4.367528e-02	2.991136e-01	4.453434e-01
6.246246e-01	4.538687e-02	3.045865e-01	4.658790e-01
6.256256e-01	4.708376e-02	3.098492e-01	4.863521e-01
6.266266e-01	4.876559e-02	3.149020e-01	5.067381e-01
6.276276e-01	5.043199e-02	3.197458e-01	5.270125e-01
6.286286e-01	5.208258e-02	3.243825e-01	5.471507e-01
6.296296e-01	5.371702e-02	3.288145e-01	5.671282e-01
6.306306e-01	5.533495e-02	3.330449e-01	5.869205e-01
6.316316e-01	5.693602e-02	3.370775e-01	6.065033e-01
6.326326e-01	5.851988e-02	3.409166e-01	6.258526e-01
6.336336e-01	6.008620e-02	3.445669e-01	6.449444e-01
6.346346e-01	6.163463e-02	3.480339e-01	6.637550e-01
6.356356e-01	6.316484e-02	3.513234e-01	6.822609e-01
6.366366e-01	6.467652e-02	3.544415e-01	7.004392e-01
6.376376e-01	6.616933e-02	3.573949e-01	7.182669e-01
6.386386e-01	6.764296e-02	3.601903e-01	7.357217e-01
6.396396e-01	6.909709e-02	3.628350e-01	7.527816e-01
6.406406e-01	7.053144e-02	3.653361e-01	7.694250e-01
6.416416e-01	7.194568e-02	3.677013e-01	7.856309e-01
6.426426e-01	7.333952e-02	3.699380e-01	8.013787e-01
6.436436e-01	7.471268e-02	3.720536e-01	8.166484e-01
6.446446e-01	7.606487e-02	3.740558e-01	8.314205e-01
6.456456e-01	7.739581e-02	3.759518e-01	8.456761e-01
6.466466e-01	7.870522e-02	3.777489e-01	8.593970e-01
6.476476e-01	7.999283e-02	3.794538e-01	8.725656e-01
6.486486e-01	8.125839e-02	3.810734e-01	8.851649e-01
6.496496e-01	8.250163e-02	3.826137e-01	8.971789e-01
6.506507e-01	8.372230e-02	3.840807e-01	9.085920e-01
6.516517e-01	8.492015e-02	3.854796e-01	9.193894e-01
6.526527e-01	8.609494e-02	3.868154e-01	9.295573e-01
6.536537e-01	8.724644e-02	3.880921e-01	9.390825e-01
6.546547e-01	8.837442e-02	3.893134e-01	9.479526e-01
6.556557e-01	8.947865e-02	3.904822e-01	9.561562e-01
6.566567e-01	9.055892e-02	3.916008e-01	9.636826e-01
6.576577e-01	9.161501e-02	3.926707e-01	9.705221e-01
6.586587e-01	9.264673e-02	3.936928e-01	9.766657e-01
6.596597e-01	9.365386e-02	3.946671e-01	9.821055e-01
6.606607e-01	9.463621e-02	3.955929e-01	9.868345e-01
6.616617e-01	9.559361e-02	3.964688e-01	9.908463e-01
6.626627e-01	9.652586e-02	3.972926e-01	9.941359e-01
6.636637e-01	9.743279e-02	3.980616e-01	9.966989e-01
6.646647e-01	9.831423e-02	3.987720e-01	9.985321e-01
6.656657e-01	9.917002e-02	3.994198e-01	9.996329e-01
6.666667e-01	1.000000e-01	4.000000e-01	1.000000e+00
6.676677e-01	1.008040e-01	4.005072e-01	9.996329e-01
6.686687e-01	1.015819e-01	4.009355e-01	9.985321e-01
6.696697e-01	1.023336e-01	4.012784e-01	9.966989e-01
6.706707e-01	1.030589e-01	4.015289e-01	9.941359e-01
6.716717e-01	1.037577e-01	4.016797e-01	9.908463e-01
6.726727e-01	1.044299e-01	4.017233e-01	9.868345e-01
6.736737e-01	1.050754e-01	4.016517e-01	9.821055e-01
6.746747e-01	1.056940e-01	4.014568e-01	9.766657e-01
6.756757e-01	1.062857e-01	4.011303e-01	9.705221e-01
6.766767e-01	1.068503e-01	4.006639e-01	9.636826e-01
6.776777e-01	1.073879e-01	4.000491e-01	9.561562e-01
6.786787e-01	1.078982e-01	3.992776e-01	9.479526e-01
6.796797e-01	1.083813e-01	3.983411e-01	9.390825e-01
6.806807e-01	1.088370e-01	3.972314e-01	9.295573e-01
6.816817e-01	1.092653e-01	3.959405e-01	9.193894e-01
6.826827e-01	1.096662e-01	3.944608e-01	9.085920e-01
6.836837e-01	1.100396e-01	3.927847e-01	8.971789e-01
6.846847e-01	1.103854e-01	3.909051e-01	8.851649e-01
6.856857e-01	1.107037e-01	3.888154e-01	8.725656e-01
6.866867e-01	1.109943e-01	3.865090e-01	8.593970e-01
6.876877e-01	1.112573e-01	3.839803e-01	8.456761e-01
6.886887e-01	1.114926e-01	3.812237e-01	8.314205e-01
6.896897e-01	1.117003e-01	3.782344e-01	8.166484e-01
6.906907e-01	1.118803e-01	3.750080e-01	8.013787e-01
6.916917e-01	1.120327e-01	3.715408e-01	7.856309e-01
6.926927e-01	1.121574e-01	3.678295e-01	7.694250e-01
6.936937e-01	1.122545e-01	3.638716e-01	7.527816e-01
6.946947e-01	1.123240e-01	3.596651e-01	7.357217e-01
6.956957e-01	1.123659e-01	3.552087e-01	7.182669e-01
6.966967e-01	1.123802e-01	3.505018e-01	7.004392e-01
6.976977e-01	1.123670e-01	3.455443e-01	6.822609e-01
6.986987e-01	1.123264e-01	3.403369e-01	6.637550e-01
6.996997e-01	1.122584e-01	3.348808e-01	6.449444e-01
7.007007e-01	1.121630e-01	3.291781e-01	6.258526e-01
7.017017e-01	1.120403e-01	3.232315e-01	6.065033e-01
7.027027e-01	1.118905e-01	3.170442e-01	5.869205e-01
7.037037e-01	1.117135e-01	3.106202e-01	5.671282e-01
7.047047e-01	1.115095e-01	3.039641e-01	5.471507e-01
7.057057e-01	1.112785e-01	2.970813e-01	5.270125e-01
7.067067e-01	1.110206e-01	2.899776e-01	5.067381e-01
7.077077e-01	1.107361e-01	2.826595e-01	4.863521e-01
7.087087e-01	1.104248e-01	2.751342e-01	4.658790e-01
7.097097e-01	1.100871e-01	2.674094e-01	4.453434e-01
7.107107e-01	1.097229e-01	2.594934e-01	4.247698e-01
7.117117e-01	1.093325e-01	2.513951e-01	4.041827e-01
7.127127e-01	1.089159e-01	2.431238e-01	3.836064e-01
7.137137e-01	1.084734e-01	2.346894e-01	3.630649e-01
7.147147e-01	1.080049e-01	2.261025e-01	3.425824e-01
7.157157e-01	1.075108e-01	2.173738e-01	3.221824e-01
7.167167e-01	1.069911e-01	2.085148e-01	3.018885e-01
7.177177e-01	1.064460e-01	1.995373e-01	2.817238e-01
7.187187e-01	1.058757e-01	1.904535e-01	2.617112e-01
7.197197e-01	1.052804e-01	1.812760e-01	2.418731e-01
7.207207e-01	1.046602e-01	1.720179e-01	2.222316e-01
7.217217e-01	1.040153e-01	1.626927e-01	2.028083e-01
7.227227e-01	1.033459e-01	1.533142e-01	1.836245e-01
7.237237e-01	1.026522e-01	1.438966e-01	1.647009e-01
7.247247e-01	1.019344e-01	1.344546e-01	1.460576e-01
7.257257e-01	1.011927e-01	1.250033e-01	1.277143e-01
7.267267e-01	1.004274e-01	1.155586e-01	1.096902e-01
7.277277e-01	9.963855e-02	1.061368e-01	9.200368e-02
7.287287e-01	9.882650e-02	9.675545e-02	7.467266e-02
7.297297e-01	9.799143e-02	8.743337e-02	5.771437e-02
7.307307e-01	9.713359e-02	7.819155e-02	4.114539e-02
7.317317e-01	9.625319e-02	6.905442e-02	2.498161e-02
7.327327e-01	9.535050e-02	6.005217e-02	9.238211e-03
7.337337e-01	9.442575e-02	5.122547e-02	6.070348e-03
7.347347e-01	9.347920e-02	4.263529e-02	2.093035e-02
7.357357e-01	9.251110e-02	3.438574e-02	3.532884e-02
7.367367e-01	9.152172e-02	2.668222e-02	4.925363e-02
7.377377e-01	9.051131e-02	1.999166e-02	6.269332e-02
7.387387e-01	8.948015e-02	1.542647e-02	7.563733e-02
7.397397e-01	8.842852e-02	1.478378e-02	8.807588e-02
7.407407e-01	8.735669e-02	1.823311e-02	1.000000e-01
7.417417e-01	8.626495e-02	2.387613e-02	1.114016e-01
7.427427e-01	8.515358e-02	3.035371e-02	1.222733e-01
7.437437e-01	8.402287e-02	3.709122e-02	1.326087e-01
7.447447e-01	8.287313e-02	4.384544e-02	1.424023e-01
7.457457e-01	8.170465e-02	5.049935e-02	1.516492e-01
7.467467e-01	8.051773e-02	5.698855e-02	1.603456e-01
7.477477e-01	7.931269e-02	6.327322e-02	1.684884e-01
7.487487e-01	7.808983e-02	6.932622e-02	1.760755e-01
7.497497e-01	7.684947e-02	7.512756e-02	1.831055e-01
7.507508e-01	7.559193e-02	8.066170e-02	1.895780e-01
7.517518e-01	7.431754e-02	8.591599e-02	1.954932e-01
7.527528e-01	7.302661e-02	9.087986e-02	2.008524e-01
7.537538e-01	7.171948e-02	9.554435e-02	2.056576e-01
7.547548e-01	7.039648e-02	9.990176e-02	2.099116e-01
7.557558e-01	6.905794e-02	1.039455e-01	2.136181e-01
7.567568e-01	6.770422e-02	1.076700e-01	2.167815e-01
7.577578e-01	6.633564e-02	1.110704e-01	2.194071e-01
7.587588e-01	6.495255e-02	1.141430e-01	2.215008e-01
7.597598e-01	6.355531e-02	1.168845e-01	2.230693e-01
7.607608e-01	6.214427e-02	1.192926e-01	2.241202e-01
7.617618e-01	6.071977e-02	1.213658e-01	2.246617e-01
7.627628e-01	5.928218e-02	1.231032e-01	2.247026e-01
7.637638e-01	5.783185e-02	1.245047e-01	2.242526e-01
7.647648e-01	5.636916e-02	1.255708e-01	2.233220e-01
7.657658e-01	5.489445e-02	1.263028e-01	2.219215e-01
7.667668e-01	5.340810e-02	1.267027e-01	2.200628e-01
7.677678e-01	5.191048e-02	1.267732e-01	2.177578e-01
7.687688e-01	5.040196e-02	1.265175e-01	2.150194e-01
7.697698e-01	4.888292e-02	1.259396e-01	2.118607e-01
7.707708e-01	4.735372e-02	1.250443e-01	2.082954e-01
7.717718e-01	4.581475e-02	1.238366e-01	2.043378e-01
7.727728e-01	4.426638e-02	1.223226e-01	2.000026e-01
7.737738e-01	4.270900e-02	1.205088e-01	1.953048e-01
7.747748e-01	4.114299e-02	1.184022e-01	1.902601e-01
7.757758e-01	3.956873e-02	1.160106e-01	1.848844e-01
7.767768e-01	3.798661e-02	1.133421e-01	1.791938e-01
7.777778e-01	3.639702e-02	1.104057e-01	1.732051e-01
7.787788e-01	3.480035e-02	1.072104e-01	1.669350e-01
7.797798e-01	3.319698e-02	1.037663e-01	1.604008e-01
7.807808e-01	3.158730e-02	1.000836e-01	1.536197e-01
7.817818e-01	2.997171e-02	9.617306e-02	1.466094e-01
7.827828e-01	2.835060e-02	9.204584e-02	1.393875e-01
7.837838e-01	2.672437e-02	8.771357e-02	1.319720e-01
7.847848e-01	2.509341e-02	8.318823e-02	1.243808e-01
7.857858e-01	2.345810e-02	7.848219e-02	1.166319e-01
7.867868e-01	2.181886e-02	7.360811e-02	1.087435e-01
7.877878e-01	2.017608e-02	6.857900e-02	1.007336e-01
7.887888e-01	1.853014e-02	6.340813e-02	9.262025e-02
7.897898e-01	1.688146e-02	5.810901e-02	8.442154e-02
7.907908e-01	1.523042e-02	5.269538e-02	7.615539e-02
7.917918e-01	1.357742e-02	4.718119e-02	6.783962e-02
7.927928e-01	1.192287e-02	4.158051e-02	5.949193e-02
7.937938e-01	1.026716e-02	3.590757e-02	5.112983e-02
7.947948e-01	8.610676e-03	3.017670e-02	4.277064e-02
7.957958e-01	6.953829e-03	2.440230e-02	3.443145e-02
7.967968e-01	5.297011e-03	1.859879e-02	2.612911e-02
7.977978e-01	3.640618e-03	1.278062e-02	1.788016e-02
7.987988e-01	1.985046e-03	6.962203e-03	9.700857e-03
7.997998e-01	3.306905e-04	1.157906e-03	1.607108e-03
8.008008e-01	1.322055e-03	4.617991e-03	6.385531e-03
8.018018e-01	2.972796e-03	1.035133e-02	1.426189e-02
8.028028e-01	4.621141e-03	1.602808e-02	2.200720e-02
8.038038e-01	6.266696e-03	2.163441e-02	2.960713e-02
8.048048e-01	7.909072e-03	2.715667e-02	3.704779e-02
8.058058e-01	9.547879e-03	3.258148e-02	4.431577e-02
8.068068e-01	1.118273e-02	3.789567e-02	5.139814e-02
8.078078e-01	1.281323e-02	4.308642e-02	5.828248e-02
8.088088e-01	1.443901e-02	4.814119e-02	6.495692e-02
8.098098e-01	1.605967e-02	5.304779e-02	7.141010e-02
8.108108e-01	1.767483e-02	5.779443e-02	7.763124e-02
8.118118e-01	1.928411e-02	6.236967e-02	8.361012e-02
8.128128e-01	2.088713e-02	6.676254e-02	8.933712e-02
8.138138e-01	2.248352e-02	7.096248e-02	9.480322e-02
8.148148e-01	2.407290e-02	7.495942e-02	1.000000e-01
8.158158e-01	2.565489e-02	7.874378e-02	1.049197e-01
8.168168e-01	2.722913e-02	8.230647e-02	1.095550e-01
8.178178e-01	2.879524e-02	8.563896e-02	1.138996e-01
8.188188e-01	3.035286e-02	8.873324e-02	1.179474e-01
8.198198e-01	3.190162e-02	9.158190e-02	1.216933e-01
8.208208e-01	3.344116e-02	9.417808e-02	1.251327e-01
8.218218e-01	3.497112e-02	9.651554e-02	1.282616e-01
8.228228e-01	3.649114e-02	9.858864e-02	1.310767e-01
8.238238e-01	3.800086e-02	1.003924e-01	1.335755e-01
8.248248e-01	3.949995e-02	1.019224e-01	1.357559e-01
8.258258e-01	4.098804e-02	1.031750e-01	1.376167e-01
8.268268e-01	4.246479e-02	1.041471e-01	1.391572e-01
8.278278e-01	4.392985e-02	1.048362e-01	1.403773e-01
8.288288e-01	4.538289e-02	1.052408e-01	1.412777e-01
8.298298e-01	4.682357e-02	1.053597e-01	1.418596e-01
8.308308e-01	4.825156e-02	1.051926e-01	1.421250e-01
8.318318e-01	4.966651e-02	1.047399e-01	1.420763e-01
8.328328e-01	5.106812e-02	1.040025e-01	1.417167e-01
8.338338e-01	5.245604e-02	1.029823e-01	1.410497e-01
8.348348e-01	5.382997e-02	1.016817e-01	1.400798e-01
8.358358e-01	5.518958e-02	1.001038e-01	1.388118e-01
8.368368e-01	5.653456e-02	9.825260e-02	1.372511e-01
8.378378e-01	5.786460e-02	9.613267e-02	1.354037e-01
8.388388e-01	5.917939e-02	9.374939e-02	1.332760e-01
8.398398e-01	6.047864e-02	9.110888e-02	1.308751e-01
8.408408e-01	6.176204e-02	8.821806e-02	1.282083e-01
8.418418e-01	6.302930e-02	8.508469e-02	1.252838e-01
8.428428e-01	6.428013e-02	8.171738e-02	1.221099e-01
8.438438e-01	6.551424e-02	7.812575e-02	1.186955e-01
8.448448e-01	6.673135e-02	7.432046e-02	1.150498e-01
8.458458e-01	6.793119e-02	7.031346e-02	1.111825e-01
8.468468e-01	6.911347e-02	6.611819e-02	1.071036e-01
8.478478e-01	7.027793e-02	6.175005e-02	1.028235e-01
8.488488e-01	7.142430e-02	5.722697e-02	9.835300e-02
8.498498e-01	7.255233e-02	5.257046e-02	9.370298e-02
8.508509e-01	7.366175e-02	4.780727e-02	8.888479e-02
8.518519e-01	7.475232e-02	4.297225e-02	8.390996e-02
8.528529e-01	7.582379e-02	3.811338e-02	7.879029e-02
8.538539e-01	7.687591e-02	3.330110e-02	7.353774e-02
8.548549e-01	7.790845e-02	2.864579e-02	6.816448e-02
8.558559e-01	7.892118e-02	2.433076e-02	6.268284e-02
8.568569e-01	7.991386e-02	2.066804e-02	5.710527e-02
8.578579e-01	8.088628e-02	1.815391e-02	5.144432e-02
8.588589e-01	8.183821e-02	1.737875e-02	4.571262e-02
8.598599e-01	8.276945e-02	1.862148e-02	3.992288e-02
8.608609e-01	8.367977e-02	2.157196e-02	3.408779e-02
8.618619e-01	8.456899e-02	2.566494e-02	2.822009e-02
8.628629e-01	8.543690e-02	3.044649e-02	2.233248e-02
8.638639e-01	8.628331e-02	3.563371e-02	1.643760e-02
8.648649e-01	8.710803e-02	4.105872e-02	1.054804e-02
8.658659e-01	8.791088e-02	4.661843e-02	4.676278e-03
8.668669e-01	8.869168e-02	5.224528e-02	1.165317e-03
8.678679e-01	8.945026e-02	5.789171e-02	6.964530e-03
8.688689e-01	9.018645e-02	6.352188e-02	1.270931e-02
8.698699e-01	9.090009e-02	6.910715e-02	1.838779e-02
8.708709e-01	9.159102e-02	7.462343e-02	2.398834e-02
8.718719e-01	9.225909e-02	8.004974e-02	2.949953e-02
8.728729e-01	9.290417e-02	8.536724e-02	3.491022e-02
8.738739e-01	9.352610e-02	9.055865e-02	4.020953e-02
8.748749e-01	9.412475e-02	9.560792e-02	4.538687e-02
8.758759e-01	9.470000e-02	1.005000e-01	5.043199e-02
8.768769e-01	9.525172e-02	1.052206e-01	5.533495e-02
8.778779e-01	9.577980e-02	1.097561e-01	6.008620e-02
8.788789e-01	9.628411e-02	1.140938e-01	6.467652e-02
8.798799e-01	9.676457e-02	1.182213e-01	6.909709e-02
8.808809e-01	9.722105e-02	1.221270e-01	7.333952e-02
8.818819e-01	9.765348e-02	1.257998e-01	7.739581e-02
8.828829e-01	9.806176e-02	1.292291e-01	8.125839e-02
8.838839e-01	9.844580e-02	1.324051e-01	8.492015e-02
8.848849e-01	9.880553e-02	1.353183e-01	8.837442e-02
8.858859e-01	9.914088e-02	1.379601e-01	9.161501e-02
8.868869e-01	9.945178e-02	1.403222e-01	9.463621e-02
8.878879e-01	9.973817e-02	1.423971e-01	9.743279e-02
8.888889e-01	1.000000e-01	1.441779e-01	1.000000e-01
8.898899e-01	1.002372e-01	1.456582e-01	1.023336e-01
8.908909e-01	1.004498e-01	1.468325e-01	1.044299e-01
8.918919e-01	1.006376e-01	1.476957e-01	1.062857e-01
8.928929e-01	1.008008e-01	1.482435e-01	1.078982e-01
8.938939e-01	1.009391e-01	1.484724e-01	1.092653e-01
8.948949e-01	1.010527e-01	1.483792e-01	1.103854e-01
8.958959e-01	1.011416e-01	1.479620e-01	1.112573e-01
8.968969e-01	1.012056e-01	1.472191e-01	1.118803e-01
8.978979e-01	1.012448e-01	1.461497e-01	1.122545e-01
8.988989e-01	1.012593e-01	1.447541e-01	1.123802e-01
8.998999e-01	1.012489e-01	1.430328e-01	1.122584e-01
9.009009e-01	1.012138e-01	1.409875e-01	1.118905e-01
9.019019e-01	1.011539e-01	1.386207e-01	1.112785e-01
9.029029e-01	1.010693e-01	1.359357e-01	1.104248e-01
9.039039e-01	1.009600e-01	1.329367e-01	1.093325e-01
9.049049e-01	1.008261e-01	1.296288e-01	1.080049e-01
9.059059e-01	1.006676e-01	1.260184e-01	1.064460e-01
9.069069e-01	1.004845e-01	1.221129e-01	1.046602e-01
9.079079e-01	1.002769e-01	1.179209e-01	1.026522e-01
9.089089e-01	1.000448e-01	1.134526e-01	1.004274e-01
9.099099e-01	9.978839e-02	1.087201e-01	9.799143e-02
9.109109e-01	9.950766e-02	1.037372e-01	9.535050e-02
9.119119e-01	9.920270e-02	9.852068e-02	9.251110e-02
9.129129e-01	9.887361e-02	9.309047e-02	8.948015e-02
9.139139e-01	9.852046e-02	8.747096e-02	8.626495e-02
9.149149e-01	9.814335e-02	8.169250e-02	8.287313e-02
9.159159e-01	9.774239e-02	7.579382e-02	7.931269e-02
9.169169e-01	9.731768e-02	6.982565e-02	7.559193e-02
9.179179e-01	9.686933e-02	6.385630e-02	7.171948e-02
9.189189e-01	9.639745e-02	5.798041e-02	6.770422e-02
9.199199e-01	9.590218e-02	5.233207e-02	6.355531e-02
9.209209e-01	9.538363e-02	4.710352e-02	5.928218e-02
9.219219e-01	9.484195e-02	4.256692e-02	5.489445e-02
9.229229e-01	9.427727e-02	3.908540e-02	5.040196e-02
9.239239e-01	9.368973e-02	3.707781e-02	4.581475e-02
9.249249e-01	9.307949e-02	3.689765e-02	4.114299e-02
9.259259e-01	9.244670e-02	3.866773e-02	3.639702e-02
9.269269e-01	9.179152e-02	4.222310e-02	3.158730e-02
9.279279e-01	9.111411e-02	4.722479e-02	2.672437e-02
9.289289e-01	9.041465e-02	5.331486e-02	2.181886e-02
9.299299e-01	8.969331e-02	6.019882e-02	1.688146e-02
9.309309e-01	8.895027e-02	6.765919e-02	1.192287e-02
9.319319e-01	8.818572e-02	7.554109e-02	6.953829e-03
9.329329e-01	8.739985e-02	8.373406e-02	1.985046e-03
9.339339e-01	8.659285e-02	9.215767e-02	2.972796e-03
9.349349e-01	8.576492e-02	1.007516e-01	7.909072e-03
9.359359e-01	8.491627e-02	1.094689e-01	1.281323e-02
9.369369e-01	8.404711e-02	1.182722e-01	1.767483e-02
9.379379e-01	8.315765e-02	1.271304e-01	2.248352e-02
9.389389e-01	8.224812e-02	1.360170e-01	2.722913e-02
9.399399e-01	8.131873e-02	1.449090e-01	3.190162e-02
9.409409e-01	8.036972e-02	1.537860e-01	3.649114e-02
9.419419e-01	7.940132e-02	1.626295e-01	4.098804e-02
9.429429e-01	7.841377e-02	1.714227e-01	4.538289e-02
9.439439e-01	7.740731e-02	1.801500e-01	4.966651e-02
9.449449e-01	7.638218e-02	1.887969e-01	5.382997e-02
9.459459e-01	7.533864e-02	1.973501e-01	5.786460e-02
9.469469e-01	7.427694e-02	2.057968e-01	6.176204e-02
9.479479e-01	7.319734e-02	2.141252e-01	6.551424e-02
9.489489e-01	7.210011e-02	2.223243e-01	6.911347e-02
9.499499e-01	7.098551e-02	2.303837e-01	7.255233e-02
9.509510e-01	6.985381e-02	2.382938e-01	7.582379e-02
9.519520e-01	6.870530e-02	2.460454e-01	7.892118e-02
9.529530e-01	6.754024e-02	2.536302e-01	8.183821e-02
9.539540e-01	6.635893e-02	2.610405e-01	8.456899e-02
9.549550e-01	6.516164e-02	2.682693e-01	8.710803e-02
9.559560e-01	6.394867e-02	2.753100e-01	8.945026e-02
9.569570e-01	6.272032e-02	2.821570e-01	9.159102e-02
9.579580e-01	6.147688e-02	2.888050e-01	9.352610e-02
9.589590e-01	6.021865e-02	2.952495e-01	9.525172e-02
9.599600e-01	5.894595e-02	3.014867e-01	9.676457e-02
9.609610e-01	5.765906e-02	3.075134e-01	9.806176e-02
9.619620e-01	5.635832e-02	3.133269e-01	9.914088e-02
9.629630e-01	5.504402e-02	3.189252e-01	1.000000e-01
9.639640e-01	5.371650e-02	3.243071e-01	1.006376e-01
9.649650e-01	5.237607e-02	3.294717e-01	1.010527e-01
9.659660e-01	5.102305e-02	3.344190e-01	1.012448e-01
9.669670e-01	4.965777e-02	3.391494e-01	1.012138e-01
9.679680e-01	4.828056e-02	3.436640e-01	1.009600e-01
9.689690e-01	4.689175e-02	3.479643e-01	1.004845e-01
9.699700e-01	4.549168e-02	3.520525e-01	9.978839e-02
9.709710e-01	4.408068e-02	3.559313e-01	9.887361e-02
9.719720e-01	4.265910e-02	3.596039e-01	9.774239e-02
9.729730e-01	4.122727e-02	3.630738e-01	9.639745e-02
9.739740e-01	3.978555e-02	3.663451e-01	9.484195e-02
9.749750e-01	3.833427e-02	3.694224e-01	9.307949e-02
9.759760e-01	3.687379e-02	3.723106e-01	9.111411e-02
9.769770e-01	3.540446e-02	3.750147e-01	8.895027e-02
9.779780e-01	3.392663e-02	3.775404e-01	8.659285e-02
9.789790e-01	3.244066e-02	3.798934e-01	8.404711e-02
9.799800e-01	3.094691e-02	3.820798e-01	8.131873e-02
9.809810e-01	2.944572e-02	3.841057e-01	7.841377e-02
9.819820e-01	2.793748e-02	3.859774e-01	7.533864e-02
9.829830e-01	2.642253e-02	3.877013e-01	7.210011e-02
9.839840e-01	2.490124e-02	3.892838e-01	6.870530e-02
9.849850e-01	2.337397e-02	3.907314e-01	6.516164e-02
9.859860e-01	2.184110e-02	3.920503e-01	6.147688e-02
9.869870e-01	2.030299e-02	3.932469e-01	5.765906e-02
9.879880e-01	1.876000e-02	3.943272e-01	5.371650e-02
9.889890e-01	1.721252e-02	3.952971e-01	4.965777e-02
9.899900e-01	1.566091e-02	3.961620e-01	4.549168e-02
9.909910e-01	1.410555e-02	3.969274e-01	4.122727e-02
9.919920e-01	1.254680e-02	3.975981e-01	3.687379e-02
9.929930e-01	1.098504e-02	3.981787e-01	3.244066e-02
9.939940e-01	9.420643e-03	3.986732e-01	2.793748e-02
9.949950e-01	7.853990e-03	3.990853e-01	2.337397e-02
9.959960e-01	6.285453e-03	3.994181e-01	1.876000e-02
9.969970e-01	4.715409e-03	3.996742e-01	1.410555e-02
9.979980e-01	3.144235e-03	3.998557e-01	9.420643e-03
9.989990e-01	1.572306e-03	3.999640e-01	4.715409e-03
1.000000e+00	6.123234e-17	4.000000e-01	5.389684e-16

